POD-based reduced order methods for optimal control problems governed by parametric partial differential equation with varying boundary control

In this work we propose tailored model order reduction for varying boundary optimal control problems governed by parametric partial differential equations. With varying boundary control, we mean that a specific parameter changes where the boundary control acts on the system. This peculiar formulation might benefit from model order reduction. Indeed, fast and reliable simulations of this model can be of utmost usefulness in many applied fields, such as geophysics and energy engineering. However, varying boundary control features very complicated and diversified parametric behaviour for the state and adjoint variables. The state solution, for example, changing the boundary control parameter, might feature transport phenomena. Moreover, the problem loses its affine structure. It is well known that classical model order reduction techniques fail in this setting, both in accuracy and in efficiency. Thus, we propose reduced approaches inspired by the ones used when dealing with wave-like phenomena. Indeed, we compare standard proper orthogonal decomposition with two tailored strategies: geometric recasting and local proper orthogonal decomposition. Geometric recasting solves the optimization system in a reference domain simplifying the problem at hand avoiding hyper-reduction, while local proper orthogonal decomposition builds local bases to increase the accuracy of the reduced solution in very general settings (where geometric recasting is unfeasible). We compare the various approaches on two different numerical experiments based on geometries of increasing complexity.

==> eigen/DEIM300/eigs.csv <==
eigy;N;eigp
524.992627012282;1;64.3605099463134
225.940266896796;2;4.30002870324869
88.9569979983723;3;1.460689487678
38.4455787827965;4;0.397306257915422
26.9294845797013;5;0.105182880420225
15.773997981694;6;0.026158398804319
9.48113068781396;7;0.009062100768807
5.85714906349902;8;0.005026014245971
4.06075887476608;9;0.003131300458842
2.81811910228966;10;0.001112355708982
2.23673635420308;11;0.000952792694298
1.15358907553202;12;0.000454705163007
1.11227357825532;13;0.000245633499833
0.870281961998187;14;0.000169105859045
0.765048089101457;15;9.31343738820903E-05
0.505658184758767;16;7.14245727010654E-05
0.433720454377134;17;4.60092321556493E-05
0.32930039303812;18;2.83404152686987E-05
0.268028080147847;19;2.64762342441216E-05
0.207130707778543;20;1.4132388979077E-05
0.202467601007611;21;1.11670868808309E-05
0.159188956592558;22;6.69564776830388E-06
0.127982685323599;23;5.44212350574652E-06
0.117628351582264;24;3.58375671464604E-06
0.073398301659113;25;3.16126848687095E-06
0.070903844064089;26;1.87565870874009E-06
0.060943682264301;27;1.3105770079512E-06
0.056647337877817;28;1.10743222590328E-06
0.043283088988136;29;1.00035669213151E-06
0.039415080975818;30;8.66582104965919E-07
0.038234614715327;31;4.97041275864761E-07
0.03068498248868;32;4.46334543140871E-07
0.024509666360271;33;2.59545731689536E-07
0.020810815804484;34;2.08119901678499E-07
0.019036704357673;35;1.52467166385961E-07
0.017517173167215;36;1.24213725353059E-07
0.015462480340427;37;1.03220311976381E-07
0.014467262798669;38;7.34337849691999E-08
0.012789298983669;39;6.72881949838925E-08
0.009635360124022;40;4.7320705069783E-08
0.009130659043788;41;4.57624154766739E-08
0.008633546355703;42;3.50096525197038E-08
0.008044575096075;43;2.76685016664071E-08
0.005476670679209;44;1.95025771150211E-08
0.004930251118685;45;1.79617020343977E-08
0.00480545836503;46;1.69557252115711E-08
0.004415687884304;47;1.12044243723539E-08
0.004070820662251;48;1.02153400118627E-08
0.003884914592313;49;8.05015809708753E-09
0.003680370476539;50;6.98670425490438E-09
0.003566494710068;51;5.24203775001333E-09
0.003232766051886;52;4.47555710950228E-09
0.002984831722241;53;3.66105450900867E-09
0.002715244406935;54;2.86491561948322E-09
0.00235789535922;55;2.41032429763392E-09
0.00231716849769;56;1.91039804176676E-09
0.002149235083087;57;1.59546568278998E-09
0.001811940643294;58;1.24385936752449E-09
0.0017820704398;59;1.21710232144586E-09
0.001728194624062;60;1.02980324036212E-09
0.0013636419012;61;7.70577282088776E-10
0.001224568426017;62;5.97703110499661E-10
0.001153349480529;63;5.03696471017592E-10
0.00098127750734;64;4.35699473890281E-10
0.000648915584516;65;3.96177420933067E-10
0.000543327405218;66;3.26372124285211E-10
0.000525152283051;67;2.69648886599607E-10
0.000399666045517;68;2.09795852242839E-10
0.000365766857489;69;1.92122290689321E-10
0.000273352736761;70;1.66027454511975E-10
0.000238758323754;71;1.57353588761382E-10
0.000145048802288;72;1.10012912299073E-10
0.000127984584164;73;9.82056566068863E-11
7.08639671068465E-05;74;5.59546852783127E-11
5.93439438736206E-05;75;4.84913006170163E-11
5.52090726687759E-05;76;4.37562307592795E-11
5.02567555441473E-05;77;3.38247300731002E-11
4.44852649157151E-05;78;2.48992394773506E-11
2.94116061757818E-05;79;2.3235135090025E-11
2.2866812204846E-05;80;9.53463983678686E-12
1.7209027028638E-05;81;7.43237727109754E-12
8.308393463144E-06;82;4.11178408301179E-12
7.30752677740571E-06;83;3.22497164525547E-12
4.83965915717527E-06;84;2.29839420837528E-12
4.39858527705516E-06;85;1.39277466210952E-12
9.8373219192646E-07;86;1.20476461382698E-12
3.91566617602892E-07;87;1.34967534536359E-13
2.45987745679849E-07;88;5.51715254214046E-14
8.21785344674997E-08;89;4.61462085275423E-14
3.85798786821874E-08;90;1.3863178666352E-14
1.53789267772296E-08;91;4.43158771058545E-15
6.78550087944758E-09;92;4.10186158611468E-15
1.21261314196991E-09;93;2.97692197604335E-15
3.78249647030181E-13;94;2.38791851749172E-15
1.7055802105619E-13;95;2.37266212759276E-15
3.26127126980139E-14;96;2.34473779950087E-15
3.06755857533608E-14;97;1.99808685583672E-15
3.03060927771665E-14;98;1.89676598791787E-15
2.49677566500252E-14;99;1.67724494749328E-15
1.80199726806628E-14;100;1.60813799511379E-15
1.51659447300104E-14;;1.60279554013939E-15
1.43921002163309E-14;;1.59389520421703E-15
1.20869447022646E-14;;1.55301407260559E-15
1.10738367326767E-14;;1.43811279582686E-15
7.3290810115705E-15;;1.39941609642852E-15
6.41156239384974E-15;;1.31937258050007E-15
5.82339461614138E-15;;1.30308308263255E-15
5.72354803873259E-15;;1.17787758914519E-15
5.0335294232126E-15;;1.14714342439158E-15
4.67379279049575E-15;;1.08497742513339E-15
4.61220868504243E-15;;1.07133318641991E-15
4.54781493631827E-15;;8.97438455916339E-16
4.48311077013555E-15;;8.57850862708419E-16
4.48078976252797E-15;;8.09606047525715E-16
4.18911124815154E-15;;7.81983097302749E-16
4.06534269423847E-15;;7.44899666359691E-16
3.94232198259276E-15;;7.23361079928611E-16
3.68448879936749E-15;;7.23268322787631E-16
3.63440260729461E-15;;6.30658297218186E-16
3.62815496943089E-15;;6.24579944328559E-16
3.50478480305603E-15;;6.20463164411187E-16
3.43491752869224E-15;;5.88634076367284E-16
3.32784252888181E-15;;5.65462482822896E-16
3.25383280980283E-15;;5.50646647822842E-16
3.14119933301462E-15;;5.40994940061735E-16
3.12004693261567E-15;;4.97488188342852E-16
2.98221719191643E-15;;4.72542680270638E-16
2.94030455483376E-15;;4.6612211761529E-16
2.78172854446683E-15;;4.620909441109E-16
2.70618634359433E-15;;4.32314330111451E-16
2.59538475922045E-15;;4.24689666462224E-16
2.5802883216862E-15;;3.99613718083004E-16
2.5754837084297E-15;;3.88575661245611E-16
2.45111824029901E-15;;3.73753159021746E-16
2.43505936379995E-15;;3.73357486573394E-16
2.32104652024263E-15;;3.73207812816662E-16
2.30939687261769E-15;;3.42884344331868E-16
2.2803895251985E-15;;3.37072009535345E-16
2.25523728056949E-15;;3.3541158741955E-16
2.23186752453032E-15;;3.02002450766951E-16
2.12989650768753E-15;;2.89968210423857E-16
2.10248168769056E-15;;2.89232609902893E-16
2.04154587247985E-15;;2.64384572716893E-16
1.99816385572463E-15;;2.3115197684843E-16
1.99286188516809E-15;;2.30558921432116E-16
1.99129230087494E-15;;2.28468731410141E-16
1.9868930449064E-15;;2.11450663542715E-16
1.94171424194083E-15;;2.02206065745912E-16
1.86986721435214E-15;;1.80241013656255E-16
1.70572422514372E-15;;1.69490923895469E-16
1.6512860379767E-15;;1.4448023076208E-16
1.62313285331161E-15;;1.41741304761069E-16
1.59131553011276E-15;;1.35514858974307E-16
1.42923126550114E-15;;1.32063872289986E-16
1.42316158551281E-15;;1.05154946785561E-16
1.41574565801953E-15;;9.42268808404612E-17
1.37430612169041E-15;;8.5752976061483E-17
1.36765696064278E-15;;7.68895084444547E-17
1.32255749982899E-15;;7.68473276337427E-17
1.26494962572259E-15;;6.65094146185788E-17
1.22505376353551E-15;;6.46952024973707E-17
1.13894744731402E-15;;6.09714986178646E-17
1.13360994564701E-15;;5.5409828801421E-17
1.02804871939653E-15;;4.91101849570452E-17
9.48623223223318E-16;;4.76991807352212E-17
8.67069372448417E-16;;4.65771390286017E-17
8.45768204559917E-16;;4.36087433121625E-17
7.51967273841447E-16;;3.87752647474753E-17
7.38989121701307E-16;;3.71434989744722E-17
7.06334225762758E-16;;3.38325515896309E-17
6.90687664755555E-16;;3.25671100143514E-17
6.81616298448105E-16;;2.84580275042301E-17
6.69488869339924E-16;;2.45376675925275E-17
5.85715401082474E-16;;2.41330316428808E-17
5.78325472745601E-16;;2.04947540151451E-17
4.44997960162948E-16;;1.99123752485663E-17
4.42675814421973E-16;;1.93810450303196E-17
4.40592689248867E-16;;1.90909897081832E-17
4.26804316750111E-16;;1.60366217244238E-17
3.92715252038302E-16;;1.44387869742634E-17
3.75296217142789E-16;;1.39353601565009E-17
3.4886716621708E-16;;1.26280969679966E-17
2.75913273836993E-16;;1.2374880509745E-17
2.66740971302111E-16;;1.21128758635086E-17
2.25352216222678E-16;;1.18050164026025E-17
2.22190815063112E-16;;1.1642569489802E-17
1.9111829181351E-16;;1.14777891416803E-17
1.8153580952452E-16;;9.54797014402164E-18
1.80997933319366E-16;;9.23688768468666E-18
1.41187815793303E-16;;7.3234567630842E-18
9.17871220950751E-17;;7.22480632813222E-18
6.06730317856126E-17;;5.56793397458273E-18
5.92547237688996E-17;;5.48349761392675E-18
5.08878568326032E-17;;5.45436169335926E-18
-2.25307228537929E-17;;5.14116926577448E-18
-3.8477459688948E-17;;4.60766781755542E-18
-4.34986516605622E-17;;4.55891609444512E-18
-5.55392160221175E-17;;4.25238912342469E-18
-8.9393049424937E-17;;3.166566794325E-18
-1.51065741244713E-16;;3.0676838487059E-18
-1.70994845715095E-16;;2.86258650104396E-18
-2.03899986846228E-16;;2.58919035976161E-18
-2.21537042206462E-16;;2.32950153144172E-18
-2.55096831531303E-16;;1.7025143645301E-18
-2.56984011059849E-16;;1.42864042443024E-18
-2.57246719474936E-16;;1.06119978519843E-18
-2.92220406977043E-16;;6.22541009789119E-19
-3.01756612330999E-16;;5.89925967273308E-19
-3.22619867201172E-16;;4.38934040220253E-19
-3.75020526779675E-16;;9.07781290638466E-20
-3.90751305422669E-16;;-2.32013944939837E-20
-4.44931979516134E-16;;-6.92194683841862E-20
-4.50959285444714E-16;;-1.14243004209582E-19
-4.88995086939328E-16;;-1.73790576430529E-19
-5.33001093116814E-16;;-3.76346030004185E-19
-5.36549205757056E-16;;-3.85380934301414E-19
-5.63160268622574E-16;;-7.99161344790975E-19
-6.09479339311262E-16;;-8.29000745555484E-19
-6.26831687565439E-16;;-1.0161105207163E-18
-6.4520350242912E-16;;-1.1948890982519E-18
-6.59618971004473E-16;;-1.38377943064235E-18
-6.87351559093435E-16;;-1.52800093976154E-18
-6.964934753258E-16;;-1.53434938660902E-18
-7.4426518883952E-16;;-1.73443295125825E-18
-7.49044033801195E-16;;-1.96695352839905E-18
-7.91927789769931E-16;;-4.15499817678283E-18
-7.94831286047055E-16;;-4.32423007427791E-18
-8.17717263321312E-16;;-5.33834512355451E-18
-9.00156524620981E-16;;-5.38589047132336E-18
-9.12011503415172E-16;;-5.43429088941508E-18
-9.44838782962024E-16;;-5.65820412705187E-18
-9.48650699029504E-16;;-8.8049309896478E-18
-9.84313429397126E-16;;-9.82425363960193E-18
-1.00863451684479E-15;;-9.87485042143867E-18
-1.09156646816274E-15;;-1.26454388957051E-17
-1.09441433263764E-15;;-1.45559583173065E-17
-1.09495521034463E-15;;-1.6084758432592E-17
-1.09717256810474E-15;;-2.00101268185742E-17
-1.10974936691562E-15;;-2.00892613830437E-17
-1.12255052117667E-15;;-2.11523220492732E-17
-1.1430465319507E-15;;-2.2502178662027E-17
-1.17842706974862E-15;;-2.33398083981945E-17
-1.37020427727843E-15;;-2.56914942306653E-17
-1.44235868867508E-15;;-2.58508627767915E-17
-1.58841413543712E-15;;-2.58518445607374E-17
-1.60455013195782E-15;;-2.58761097725532E-17
-1.66693788348261E-15;;-3.4026799090667E-17
-1.71349990736366E-15;;-3.58278540495399E-17
-1.80597371312498E-15;;-3.83566669133676E-17
-1.86739589459101E-15;;-4.00984989071686E-17
-1.91423804030362E-15;;-4.61407084097256E-17
-2.03719052655983E-15;;-4.64384759905403E-17
-2.09939899604995E-15;;-4.77743220345665E-17
-2.11600071658545E-15;;-5.65765265899478E-17
-2.12731066135577E-15;;-5.79380367506355E-17
-2.16631102620065E-15;;-5.89039532495263E-17
-2.29869449748082E-15;;-5.95624227524649E-17
-2.47353878022059E-15;;-6.23275217929508E-17
-2.62467321144265E-15;;-6.30157284195605E-17
-2.70588445120019E-15;;-6.65541127365404E-17
-2.73585312110591E-15;;-6.72808110646567E-17
-2.78852155668582E-15;;-6.89879759804631E-17
-2.80943923564103E-15;;-7.10651823836701E-17
-2.81770103710884E-15;;-8.13065684781496E-17
-2.83523759732742E-15;;-8.32637270489384E-17
-3.28620192135037E-15;;-8.49136514725096E-17
-3.36761589226364E-15;;-8.66521467779694E-17
-3.39676664145913E-15;;-9.44451097941836E-17
-3.39830148726916E-15;;-1.00506046678321E-16
-3.57312122763607E-15;;-1.17021523573719E-16
-3.58939581540857E-15;;-1.30427571578618E-16
-4.10288805787836E-15;;-1.32198058363731E-16
-4.16760117137962E-15;;-1.35318626507278E-16
-4.2071110406512E-15;;-1.38862764554014E-16
-4.56559565796409E-15;;-1.39470987294939E-16
-4.60979948521807E-15;;-1.48220368045473E-16
-4.61531573217786E-15;;-1.5858818811557E-16
-4.71667780250303E-15;;-1.60674956601362E-16
-4.76429340722216E-15;;-1.94456381681068E-16
-4.9828856817798E-15;;-2.75379233086869E-16
-5.11695859545088E-15;;-3.1394076501694E-16
-5.61020347349083E-15;;-3.2092755067638E-16
-5.83213243644952E-15;;-3.25575811079835E-16
-6.7249195155922E-15;;-3.73834975542948E-16
-7.22566251346486E-15;;-4.39234254780574E-16
-7.67085017052962E-15;;-4.92926820319717E-16
-8.601723742262E-15;;-6.35517343304505E-16
-8.78773240574293E-15;;-6.55138674649902E-16
-9.15099669598543E-15;;-6.76598895833993E-16
-1.07621550227473E-14;;-8.42561559328009E-16
-1.15138154301274E-14;;-9.83366646602821E-16
-1.35941845112158E-14;;-1.10594939302224E-15
-1.61959964260138E-14;;-1.33234270409708E-15
-1.71488179954768E-14;;-1.52232345690633E-15
-1.78077371174891E-14;;-1.62820956221376E-15
-2.16730316173051E-14;;-2.43747815298037E-15
-2.24191399847231E-14;;-2.84843042084566E-15
-3.70130741698006E-14;;-3.48447568658178E-15
-1.67577376217609E-13;;-1.12624687017486E-14
-3.12370368761067E-13;;-2.64E-14


==> eigen/EXACT/eigs.csv <==
eigy;N;eigp
303.178419459579;1;83.2919980077932
112.29361015536;2;3.08046760344115
66.5428150961233;3;0.640570439817457
44.1485503816097;4;0.33945465243235
24.1494050405176;5;0.131850640218606
18.8550901006275;6;0.061141692663648
11.3254160607571;7;0.029610931732799
5.68102581496838;8;0.010665361894829
3.70347561840254;9;0.004169302260553
2.227012889915;10;0.002369053388422
1.94316070229983;11;0.001260543775493
1.68322970202533;12;0.000973278611051
1.02769481179049;13;0.000713597759481
0.815284534577532;14;0.000366022271388
0.739231376735193;15;0.000279416227466
0.496489604112084;16;0.000213630735103
0.385519507882592;17;0.000142957633873
0.2125911053724;18;9.07860454704729E-05
0.193070977745001;19;7.80612205600506E-05
0.170087068667032;20;5.48191311812856E-05
0.145401482328376;21;2.96791280788011E-05
0.118253767086576;22;1.83097036849153E-05
0.099358158274098;23;1.53804287388593E-05
0.085707199604955;24;9.4433661289742E-06
0.063040807035296;25;7.86218898645709E-06
0.052650304546968;26;4.74148273627276E-06
0.042561123273067;27;3.6270481794948E-06
0.040350570682348;28;2.73469276336701E-06
0.036143355467902;29;1.98256156451982E-06
0.02571381518976;30;1.39666902777197E-06
0.022994025830451;31;1.03915909420097E-06
0.01942169469203;32;8.34573400118399E-07
0.016571209483972;33;6.22974805219475E-07
0.013757197690104;34;5.0338691189269E-07
0.010512032295322;35;4.80364217494274E-07
0.009741661402014;36;3.13918700545E-07
0.009242310037961;37;2.32904734404751E-07
0.007652212761894;38;1.63957553918727E-07
0.005318765741065;39;1.37150006809663E-07
0.004201726529346;40;8.92105048637185E-08
0.003765047255102;41;8.23868984622438E-08
0.002819462056573;42;7.78987097361467E-08
0.002723941125125;43;5.89984474264925E-08
0.002113121995417;44;5.61569819785492E-08
0.001881026031492;45;3.18684988981956E-08
0.001660354805108;46;2.4147655159112E-08
0.001245261640603;47;1.75980261475931E-08
0.001078920607805;48;1.55401787287592E-08
0.000858376765004;49;1.10751059812793E-08
0.000779631045379;50;6.94021197993259E-09
0.000690040584541;51;6.33641855334907E-09
0.00063499986437;52;5.16278516013429E-09
0.000603823775126;53;4.93954829414514E-09
0.000492507619055;54;4.316399553573E-09
0.000325313945289;55;2.96838040563085E-09
0.000202761027056;56;2.58680203979784E-09
0.000170608494418;57;2.51463926785682E-09
0.00013392076933;58;2.43621084074887E-09
9.95910119224844E-05;59;1.18006723899868E-09
8.1428646881871E-05;60;8.99405480138235E-10
4.61610011435085E-05;61;7.15027432030238E-10
3.31844665245643E-05;62;5.54891664773832E-10
3.04851254904122E-05;63;3.54215283590509E-10
2.59090550757491E-05;64;3.12748678006911E-10
1.28181352795334E-05;65;2.56179948909368E-10
1.01828526439795E-05;66;2.16530528388655E-10
6.67688783894665E-06;67;1.80356805416055E-10
6.16312935107719E-06;68;1.33316461862795E-10
3.86783661591797E-06;69;1.00781656495921E-10
3.18099282196448E-06;70;9.30983878369135E-11
2.66298233612454E-06;71;4.35353569795845E-11
2.31031452107723E-06;72;3.90581302342115E-11
1.96938252650194E-06;73;3.37366092219121E-11
1.77685263565911E-06;74;2.44727054654575E-11
1.06381558247978E-06;75;1.36601252669207E-11
7.3850936228507E-07;76;1.22536825962986E-11
5.30761051363925E-07;77;5.69237215498634E-12
1.801643991525E-07;78;2.72804966871873E-12
1.24637350170869E-07;79;2.39853807536699E-12
8.97611959634372E-08;80;1.92450248918375E-12
8.62756356782224E-08;81;1.7620023599164E-12
4.73644459108868E-08;82;1.42207636787446E-12
1.64139991995149E-08;83;1.22403442890057E-12
1.27972794135557E-08;84;7.00148767140638E-13
1.17082444840295E-08;85;5.83721908813549E-13
5.18537527833905E-09;86;2.84375963123015E-13
4.88384333933474E-09;87;1.5692601579565E-13
2.02580915743541E-09;88;8.5857347144416E-14
6.04026901717945E-10;89;8.39851740662807E-14
3.25382359764824E-10;90;1.57118814887959E-14
2.51643051598572E-10;91;6.94281058517851E-15
1.01862102793396E-10;92;3.59980082609654E-15
7.91482856640171E-11;93;3.00956815919883E-15
5.04862923278507E-11;94;2.07760977117636E-15
2.78844876446531E-11;95;1.63102832323657E-15
6.94499104718921E-12;96;1.54620005107578E-15
3.03532114300503E-12;97;9.25530035877822E-16
1.26783972743619E-12;98;8.36538072867932E-16
4.28516877500761E-13;99;5.65591753192346E-16
1.26807573390106E-13;100;1.06549830634075E-16


==> eigen/EXACT/eigs_p.txt <==
83.29199800779323, 3.080467603441148, 0.6405704398174571, 0.3394546524323504, 0.13185064021860568, 0.06114169266364835, 0.02961093173279851, 0.010665361894828602, 0.004169302260553014, 0.002369053388421657, 0.0012605437754930641, 0.0009732786110507182, 0.0007135977594812014, 0.0003660222713881242, 0.00027941622746582146, 0.00021363073510289872, 0.0001429576338725783, 9.078604547047291e-05, 7.80612205600506e-05, 5.481913118128562e-05, 2.967912807880107e-05, 1.830970368491529e-05, 1.5380428738859324e-05, 9.443366128974202e-06, 7.862188986457087e-06, 4.7414827362727585e-06, 3.627048179494805e-06, 2.734692763367009e-06, 1.9825615645198218e-06, 1.396669027771972e-06, 1.0391590942009677e-06, 8.345734001183987e-07, 6.229748052194752e-07, 5.033869118926898e-07, 4.803642174942738e-07, 3.139187005450005e-07, 2.3290473440475106e-07, 1.6395755391872712e-07, 1.3715000680966318e-07, 8.921050486371848e-08, 8.238689846224377e-08, 7.789870973614674e-08, 5.899844742649245e-08, 5.6156981978549214e-08, 3.1868498898195614e-08, 2.414765515911197e-08, 1.759802614759314e-08, 1.5540178728759165e-08, 1.1075105981279325e-08, 6.940211979932589e-09, 6.33641855334907e-09, 5.162785160134289e-09, 4.939548294145139e-09, 4.316399553572995e-09, 2.9683804056308515e-09, 2.586802039797843e-09, 2.514639267856817e-09, 2.436210840748867e-09, 1.1800672389986765e-09, 8.994054801382352e-10, 7.150274320302382e-10, 5.548916647738317e-10, 3.54215283590509e-10, 3.1274867800691105e-10, 2.5617994890936766e-10, 2.1653052838865533e-10, 1.8035680541605486e-10, 1.3331646186279545e-10, 1.0078165649592123e-10, 9.309838783691349e-11, 4.353535697958446e-11, 3.905813023421149e-11, 3.373660922191213e-11, 2.4472705465457453e-11, 1.3660125266920665e-11, 1.2253682596298571e-11, 5.692372154986338e-12, 2.728049668718735e-12, 2.3985380753669888e-12, 1.9245024891837515e-12, 1.7620023599164029e-12, 1.4220763678744562e-12, 1.2240344289005735e-12, 7.001487671406383e-13, 5.837219088135493e-13, 2.8437596312301517e-13, 1.5692601579564974e-13, 8.585734714441601e-14, 8.398517406628068e-14, 1.5711881488795867e-14, 6.942810585178508e-15, 3.599800826096539e-15, 3.0095681591988274e-15, 2.07760977117636e-15, 1.6310283232365696e-15, 1.5462000510757777e-15, 9.255300358778222e-16, 8.36538072867932e-16, 5.65591753192346e-16, 1.0654983063407487e-16

==> eigen/EXACT/eigs_y.txt <==
303.17841945957946, 112.29361015535999, 66.54281509612333, 44.14855038160969, 24.149405040517642, 18.855090100627454, 11.325416060757053, 5.681025814968382, 3.7034756184025435, 2.2270128899149984, 1.9431607022998256, 1.683229702025332, 1.027694811790487, 0.8152845345775321, 0.7392313767351932, 0.4964896041120837, 0.38551950788259204, 0.21259110537240006, 0.1930709777450013, 0.17008706866703235, 0.1454014823283757, 0.11825376708657631, 0.09935815827409752, 0.08570719960495517, 0.0630408070352955, 0.05265030454696754, 0.04256112327306665, 0.04035057068234826, 0.03614335546790201, 0.025713815189759664, 0.02299402583045141, 0.01942169469203036, 0.01657120948397156, 0.013757197690104094, 0.010512032295321959, 0.009741661402013818, 0.009242310037961204, 0.007652212761894336, 0.00531876574106489, 0.004201726529345896, 0.0037650472551018495, 0.0028194620565733393, 0.0027239411251248576, 0.002113121995417486, 0.0018810260314923789, 0.001660354805107909, 0.0012452616406031145, 0.001078920607804711, 0.0008583767650041196, 0.0007796310453790947, 0.0006900405845410256, 0.0006349998643699808, 0.0006038237751263631, 0.0004925076190548282, 0.0003253139452889846, 0.00020276102705633537, 0.00017060849441796156, 0.00013392076932998805, 9.959101192248436e-05, 8.1428646881871e-05, 4.616100114350849e-05, 3.3184466524564286e-05, 3.0485125490412163e-05, 2.5909055075749136e-05, 1.2818135279533438e-05, 1.0182852643979496e-05, 6.6768878389466505e-06, 6.163129351077191e-06, 3.867836615917967e-06, 3.180992821964476e-06, 2.662982336124539e-06, 2.310314521077227e-06, 1.969382526501938e-06, 1.7768526356591124e-06, 1.0638155824797765e-06, 7.385093622850702e-07, 5.307610513639247e-07, 1.8016439915250012e-07, 1.246373501708688e-07, 8.976119596343716e-08, 8.627563567822239e-08, 4.73644459108868e-08, 1.6413999199514938e-08, 1.2797279413555684e-08, 1.1708244484029452e-08, 5.185375278339049e-09, 4.8838433393347424e-09, 2.025809157435413e-09, 6.040269017179446e-10, 3.2538235976482406e-10, 2.5164305159857204e-10, 1.0186210279339633e-10, 7.914828566401706e-11, 5.048629232785069e-11, 2.7884487644653142e-11, 6.944991047189212e-12, 3.035321143005026e-12, 1.2678397274361885e-12, 4.2851687750076136e-13, 1.2680757339010554e-13

==> eigen/GEO-R/eigs.csv <==
eigy;N;eigp
3223.92245710008;1;45.2226415005194
80.7110284207324;2;1.79333877159006
24.0887835899939;3;0.521742236772305
7.84192292044318;4;0.141398005260913
6.63984120979232;5;0.110989162848017
2.2211072070852;6;0.043953353366888
1.02479358889041;7;0.014571090063399
0.41309550917402;8;0.007427600749241
0.228837853743897;9;0.003319797475644
0.120888136658217;10;0.002184487691908
0.099481063020281;11;0.000983336876421
0.044120979054575;12;0.000617297547747
0.021480808916444;13;0.000229525061788
0.017239195683156;14;0.000187958673937
0.006254215024107;15;0.000103600077701
0.005360309397072;16;7.37811583233963E-05
0.002539692773855;17;2.58463247013308E-05
0.001737574975047;18;1.73503913982306E-05
0.001059972912547;19;1.35951694454589E-05
0.000753458763377;20;6.08617453699236E-06
0.000292772831828;21;4.49324611074159E-06
0.000178083415857;22;2.82421426421076E-06
0.000112485331537;23;1.61263204169282E-06
9.28534273248293E-05;24;9.1286640734702E-07
3.11364559257072E-05;25;5.23266970802626E-07
2.1393737337756E-05;26;3.44655628924573E-07
1.62466727485755E-05;27;2.21002854173052E-07
1.14853874612039E-05;28;9.15149095998173E-08
1.017276082057E-05;29;7.57424670024619E-08
6.15018849105967E-06;30;5.95433893460947E-08
2.75034065452963E-06;31;4.21453374413686E-08
1.86301864408757E-06;32;1.64894239614691E-08
1.39300193983184E-06;33;1.55088919726002E-08
1.04683689309083E-06;34;8.21103035761436E-09
6.36568405650555E-07;35;7.20563898034857E-09
5.5074571242745E-07;36;4.54191180676696E-09
2.82461522059259E-07;37;3.65856413013852E-09
2.6503510765117E-07;38;2.34950740401126E-09
1.45019198340654E-07;39;1.39385493043521E-09
8.53049461766043E-08;40;7.31087228899689E-10
5.20235469655216E-08;41;5.10973266112432E-10
2.87358422100553E-08;42;4.49961333228776E-10
2.01155314783338E-08;43;2.61540701466322E-10
1.16223150218299E-08;44;1.99697280802952E-10
9.29989042455449E-09;45;8.78373663099372E-11
5.84718789669792E-09;46;6.95592038608937E-11
2.60915945882795E-09;47;5.90240090453176E-11
1.93184050515959E-09;48;2.98453348782262E-11
1.22932960116229E-09;49;1.81119740985427E-11
9.04476416066048E-10;50;1.25223589405864E-11
5.74861038259502E-10;51;7.22154010756618E-12
5.24180859647273E-10;52;5.20525824082254E-12
4.5306023206626E-10;53;3.2470918786979E-12
2.68948600571775E-10;54;2.58705967276817E-12
1.53264316724854E-10;55;2.03453192867057E-12
8.42452881047202E-11;56;1.14378507249875E-12
4.86321040750683E-11;57;7.66432351047104E-13
3.95530344287862E-11;58;4.86348714273956E-13
2.95612729986098E-11;59;2.28827330492814E-13
1.36224158655894E-11;60;1.98965220907401E-13
7.74026774418195E-12;61;1.84905320499904E-13
4.75337926291681E-12;62;9.87222490784862E-14
4.0480208120964E-12;63;5.04789920016476E-14
2.70414808129556E-12;64;3.55778001041891E-14
1.44483562621598E-12;65;3.16355352075183E-14
6.49292370932351E-13;66;1.85107524059052E-14
6.36412729987684E-13;67;8.68532185969792E-15
4.92283728763207E-13;68;6.56718325387172E-15
4.37269807567765E-13;69;5.79193382565087E-15
3.7468701242214E-13;70;4.78775195199373E-15
2.74667720946619E-13;71;4.1658640825928E-15
2.57993396804351E-13;72;3.32565122508776E-15
2.15875196164154E-13;73;2.27737907391299E-15
2.10200240032396E-13;74;2.24744032741422E-15
1.98839712854914E-13;75;2.13894374956705E-15
1.86515210912827E-13;76;1.44571747754196E-15
1.76885881428312E-13;77;1.40220520633385E-15
1.62743550310987E-13;78;1.31328573029857E-15
1.61367920009709E-13;79;1.08405899687761E-15
1.47856875780699E-13;80;8.03657278533819E-16
1.42366262908357E-13;81;5.27466644595644E-16
1.20344345721193E-13;82;5.08975542984954E-16
1.06999997551193E-13;83;3.52075457399224E-16
6.77578918852153E-14;84;2.98823526715493E-16
6.77353898904308E-14;85;2.90715790229805E-16
4.66593413084015E-14;86;2.36265636723885E-16
3.85599971846927E-14;87;1.85117052631163E-16
1.09416351909136E-14;88;1.6399738291071E-16
2.93586678998668E-15;89;1.48260182758501E-16
-4.03966519909806E-14;90;9.73786327682831E-17
-6.14440849693293E-14;91;9.71735490390013E-17
-7.43223730920233E-14;92;8.46264110503494E-17
-7.53704639989176E-14;93;4.23854675339593E-17
-7.92842606876916E-14;94;2.07298241331576E-17
-1.23375855989385E-13;95;8.57471602903789E-18
-1.55187661755665E-13;96;4.55676164878286E-18
-1.6051950882334E-13;97;-2.63688291503215E-16
-1.97816834974727E-13;98;-4.23150712862791E-16
-5.7021871846225E-13;99;-8.06772251840755E-16
-1.07377388358867E-12;100;-7.6119168657172E-15


==> eigen/POD_DOLPH/eigs.csv <==
eigy;N;eigp
7821.43537246262;1;496.807114392699
585.4109709907;2;14.3186742029237
227.564333662368;3;7.12242848987095
166.249788594469;4;1.67520357827817
69.0884267356564;5;1.07833901803639
39.9458507051336;6;0.527264507624591
33.3526190159373;7;0.192017153290639
20.2865228642212;8;0.064229275991044
13.6599050492456;9;0.033563946464797
9.46702136371586;10;0.020474721227814
7.54227882397268;11;0.006401085126541
5.89661491244268;12;0.004079956320091
5.01840929289441;13;0.002585010618017
4.60074031744979;14;0.00192920755443
2.68052519923745;15;0.000846723418194
2.35260094746875;16;0.000699225922886
2.07970235876706;17;0.000401921861126
1.49445493711094;18;0.000212177369404
1.19436564959985;19;0.000133320969911
1.05791557634724;20;0.000103910095708
0.824662633227244;21;7.79048753746643E-05
0.662198485978584;22;6.84195413849263E-05
0.574238627302059;23;4.64292791299996E-05
0.550932315649933;24;3.90952653224377E-05
0.505510807405032;25;2.33166014853086E-05
0.479585841771872;26;1.75005906562459E-05
0.396340569053188;27;1.28396111804028E-05
0.379680941383828;28;1.19258135955017E-05
0.267554619367976;29;8.65021210049319E-06
0.258525676750401;30;7.14205867502125E-06
0.231186353364832;31;4.5987755809807E-06
0.212984821407699;32;3.57764432489518E-06
0.179537613834759;33;2.91233216448726E-06
0.168598070352711;34;2.71438143741829E-06
0.163689398165515;35;1.96077022812576E-06
0.147177859687937;36;1.66855090286739E-06
0.128448453950402;37;1.17490365960363E-06
0.115624552534076;38;8.54524351315333E-07
0.109999649242002;39;8.17913263424647E-07
0.09916577372688;40;5.57723816200056E-07
0.09241148604475;41;4.62715727296783E-07
0.081723113270004;42;4.40748554021232E-07
0.078107600271341;43;3.17689770100938E-07
0.06540108677912;44;2.4932361760514E-07
0.061657487488204;45;2.45914204815434E-07
0.052285121989033;46;1.91197008761065E-07
0.048114784301767;47;1.85496595685591E-07
0.045642305025554;48;1.36377225682195E-07
0.043772770324996;49;1.18589891230288E-07
0.041286191558837;50;9.98225661534236E-08
0.0353422297124;51;8.94259592822694E-08
0.034225573529995;52;6.35285650650366E-08
0.031262581907224;53;6.03317650391769E-08
0.028676755205176;54;5.58602143728567E-08
0.024877133815954;55;4.81683853526049E-08
0.02283532123111;56;4.15852535019489E-08
0.021476240266975;57;4.04229150438896E-08
0.020775009585169;58;3.47602105728674E-08
0.018205624242417;59;2.58506467565701E-08
0.018087983919703;60;2.22469270654532E-08
0.016111507427352;61;2.10908956030115E-08
0.015881333099231;62;1.50264130312072E-08
0.015289284885536;63;1.33131169162865E-08
0.014122297592808;64;1.23422205432266E-08
0.012888766552569;65;1.12299801918768E-08
0.012408679079744;66;9.47934329281476E-09
0.011740183131601;67;8.31819089217618E-09
0.011017441837559;68;6.95222833244885E-09
0.01055942924222;69;6.39478136508641E-09
0.009973859515506;70;6.23090628201355E-09
0.009185912343039;71;5.86944620125191E-09
0.008146952933121;72;5.35271273162112E-09
0.007381170857185;73;4.69795796593965E-09
0.007156751323777;74;4.27985926245196E-09
0.006573465763011;75;3.6994938430459E-09
0.00534946147659;76;3.10991686103735E-09
0.005020079881865;77;2.72392221496242E-09
0.004683069825939;78;2.18527186124958E-09
0.004120001513929;79;2.08969382538236E-09
0.003852564617343;80;1.94748548773333E-09
0.003517456588931;81;1.58189928210032E-09
0.003143618011086;82;1.40215435498833E-09
0.003074766070908;83;1.27602652010007E-09
0.00287540463087;84;1.24432608311233E-09
0.002784549509686;85;1.1027534940456E-09
0.002761611707581;86;9.87556785412995E-10
0.002459795888466;87;8.60096938106028E-10
0.002237040514653;88;7.21543197600089E-10
0.002112493228054;89;6.63345887979866E-10
0.001734794599598;90;6.02087098400357E-10
0.001641535032755;91;5.58855985887315E-10
0.001569265873948;92;5.31269003305553E-10
0.001531776641519;93;4.72665606442292E-10
0.001436989280433;94;4.02666779039294E-10
0.001330942930835;95;3.66050241888264E-10
0.00111501101378;96;3.23596545874656E-10
0.001099084586447;97;2.84129886023206E-10
0.001086703117187;98;2.65508330792904E-10
0.000996716618089;99;2.37470043278697E-10
0.000963414909579;100;1.94114411790819E-10
0.000903140654087;;1.90919674901787E-10
0.000882197160482;;1.76163938000063E-10
0.000747165320062;;1.67869313887604E-10
0.000684217333342;;1.43620986587595E-10
0.000676454870545;;1.25786446830164E-10
0.000607550151236;;1.21476440792402E-10
0.000602956072516;;1.17540384525586E-10
0.000434346310635;;1.01724062920705E-10
0.000355358535564;;8.77240078030704E-11
0.000346511023516;;7.73011440854988E-11
0.000304408849045;;7.56130419090454E-11
0.000295769718453;;6.76026316831024E-11
0.000242691890343;;6.00310331657636E-11
0.00023030328292;;5.29007423633729E-11
0.000227576365879;;4.9089027772142E-11
0.000199583938298;;4.4720359376848E-11
0.000195056007047;;3.5979451914822E-11
0.000162159209391;;3.3075943060338E-11
0.000149990262373;;3.2566397673865E-11
0.000133322396564;;3.19376674059112E-11
0.000118035961856;;2.99569408768385E-11
0.000111453292991;;2.63815999664591E-11
9.1260242713678E-05;;2.14042639356112E-11
8.57035101748141E-05;;2.08158927023847E-11
7.59905870070824E-05;;1.75596056061838E-11
6.98833202274712E-05;;1.73274075178733E-11
6.26753375720686E-05;;1.56444854471286E-11
6.10437969829662E-05;;1.32280947811426E-11
5.38393856559737E-05;;1.19291826226413E-11
5.2659435148606E-05;;1.13539687618982E-11
5.1262759382499E-05;;9.31225249344999E-12
4.70649667849954E-05;;7.96716829791418E-12
4.62668878811505E-05;;7.76030678613582E-12
3.27466052705796E-05;;5.93761594283188E-12
3.05681576883094E-05;;5.69526125827987E-12
2.6605673503123E-05;;5.16689220085839E-12
2.47179462537161E-05;;4.62076013243187E-12
1.70718444195784E-05;;4.13452523405954E-12
1.6712532645266E-05;;3.54116894859043E-12
1.54771638721201E-05;;3.05100807994218E-12
1.43252369372274E-05;;2.81413640635514E-12
1.36298269674772E-05;;2.67722571978506E-12
1.19066062509771E-05;;2.33171661751038E-12
1.09916081160488E-05;;2.17805919203954E-12
9.42221011377033E-06;;1.94029593449488E-12
8.2069210996389E-06;;1.8940896417455E-12
7.54347803478742E-06;;1.75047125145848E-12
7.21183204715433E-06;;1.43448571833931E-12
6.07621119747518E-06;;1.26405231364057E-12
5.14075690833207E-06;;1.09278754188957E-12
4.58895138534966E-06;;9.58034057579091E-13
3.84215402108774E-06;;8.63798132029134E-13
3.62994163615458E-06;;7.49649050318807E-13
3.2925722544045E-06;;6.18590530945748E-13
3.10251094651015E-06;;5.53987365038864E-13
2.61961440176481E-06;;5.18550653884522E-13
2.41876126781698E-06;;4.4152108695954E-13
2.22853588561088E-06;;4.36916600712989E-13
2.21392072893391E-06;;3.74554405432341E-13
1.79700462099833E-06;;2.95573042890057E-13
1.64244881539551E-06;;2.45412485659962E-13
1.46163802459077E-06;;2.29795637838663E-13
1.41011661944396E-06;;1.84050070601311E-13
1.11185770783537E-06;;1.83952443301659E-13
1.02701309349467E-06;;1.65511894788263E-13
8.89236054569284E-07;;1.31950244142537E-13
8.71465174736398E-07;;1.26445103425346E-13
6.73730955715325E-07;;1.23923710553863E-13
6.28512670441966E-07;;9.7189561708987E-14
5.74476536549264E-07;;7.83854279030899E-14
4.88717701170727E-07;;5.66429273046319E-14
4.32320571849174E-07;;5.65586565859941E-14
4.02604128984873E-07;;5.30213297931569E-14
3.78147408817148E-07;;5.1621504069984E-14
3.26229784553883E-07;;4.80134001958126E-14
2.89475928158205E-07;;4.76946343871129E-14
2.27320085912744E-07;;4.71892828145702E-14
2.03516728800211E-07;;4.51934593754913E-14
1.88970809476737E-07;;4.48111631941632E-14
1.47659421151841E-07;;4.17213641530867E-14
1.39139723592459E-07;;4.13336994956932E-14
1.23627295145205E-07;;3.20217987073538E-14
9.39632030627134E-08;;2.9040183033286E-14
8.75436142079525E-08;;2.27911494447625E-14
8.56469827262535E-08;;2.23121703570451E-14
8.21809093167689E-08;;1.94128801510642E-14
7.62703865147466E-08;;1.89237327746809E-14
6.19757012111936E-08;;1.82627723286279E-14
5.74247218932295E-08;;1.79120301403141E-14
4.92235988427927E-08;;1.70479318428839E-14
4.58026162201502E-08;;1.16472095498115E-14
3.91019166486122E-08;;9.7360899626933E-15
3.47179845237555E-08;;9.48159930114286E-15
3.4322016616063E-08;;9.11288238386228E-15
2.98461349458654E-08;;9.01228791277014E-15
2.55108473672113E-08;;7.79866744439427E-15
2.41212080901583E-08;;7.15822273256104E-15
1.90506813150328E-08;;6.88486015847091E-15
1.83868810114037E-08;;6.21371753140743E-15
1.50830776673264E-08;;5.98216539893486E-15
1.21238327956836E-08;;4.88496473403036E-15
1.18836682171681E-08;;4.8022869809014E-15
1.09124764774813E-08;;4.55181079785945E-15
8.55654276903925E-09;;4.17598635540068E-15
7.10617856974147E-09;;4.07557221457738E-15
6.76498760813266E-09;;4.00922459755082E-15
5.7440021870975E-09;;3.57355038966975E-15
4.37692983427967E-09;;3.22323971005246E-15
4.24485646067452E-09;;2.86328427554717E-15
3.5779440853692E-09;;2.79206942447989E-15
3.12117418824633E-09;;2.6674935902063E-15
2.79532407279612E-09;;2.66509758218517E-15
2.47150936253982E-09;;2.56719786262379E-15
2.2438292698767E-09;;2.44926416353652E-15
1.33796044736188E-09;;2.39944285977196E-15
1.30519696307083E-09;;2.36934572431887E-15
1.09988894760681E-09;;2.36052083606103E-15
1.02518606784021E-09;;2.2981263163862E-15
9.61839994760829E-10;;2.18926688376994E-15
6.66303436910815E-10;;2.04981318071491E-15
6.36028124422222E-10;;2.01678713920845E-15
5.60448627094123E-10;;1.78829603861559E-15
5.10699870407317E-10;;1.65220670064765E-15
4.72199554579651E-10;;1.5415550644522E-15
4.02172107279189E-10;;1.48954738033552E-15
3.47895931774694E-10;;1.29762999024823E-15
3.12558177666565E-10;;1.2702613841904E-15
2.65818188000202E-10;;1.1852500875017E-15
1.87329747993031E-10;;1.13761984383071E-15
1.56401681149395E-10;;1.03136384311311E-15
1.25079249692108E-10;;9.29269976499832E-16
1.11537438798278E-10;;8.57386735935569E-16
1.07809630614568E-10;;8.03685605896953E-16
9.09501468551943E-11;;7.60309778522968E-16
4.31487959699473E-11;;6.53173332031335E-16
4.13239489402777E-11;;6.44993447500459E-16
3.6877862479132E-11;;6.30164930301611E-16
3.17700576796262E-11;;6.06184336953927E-16
3.04214345776102E-11;;6.02861934494377E-16
2.38626752782215E-11;;4.96238016530673E-16
2.20892968477227E-11;;4.85473078925437E-16
1.91623633041884E-11;;4.67867539112657E-16
1.74552121098072E-11;;4.62374129053561E-16
1.53454808820351E-11;;4.42582545984735E-16
1.39347971869507E-11;;4.24883265566179E-16
1.16054224663182E-11;;3.79728351765959E-16
1.01952058847292E-11;;3.72658117540286E-16
7.33292881547533E-12;;3.56411800542359E-16
6.02719427270739E-12;;3.48674235800868E-16
3.85519064036373E-12;;3.45348053382355E-16
2.44540719902015E-12;;3.43324368192872E-16
2.4410987055439E-12;;3.2534456240523E-16
1.16299317313073E-12;;3.24440749623254E-16
8.78066968552364E-13;;3.09219657310103E-16
7.65326055281517E-13;;3.08136719310334E-16
4.10407671682659E-13;;2.95803410241648E-16
4.00326467877223E-13;;2.76020523325331E-16
3.18827673516672E-13;;2.32409962844952E-16
3.14982920795427E-13;;2.26362258060908E-16
2.86064898494554E-13;;2.05875320338275E-16
2.35538966898132E-13;;1.97641770232189E-16
1.96897039747739E-13;;1.50657086765357E-16
1.91389590715388E-13;;1.37675291503087E-16
1.88646212158035E-13;;1.20457113162237E-16
1.46424945469976E-13;;1.12176579148507E-16
1.0352678250881E-13;;1.01419283282196E-16
9.93794922731647E-14;;7.6770138241194E-17
9.19169539569038E-14;;6.81958872082724E-17
8.53549630692587E-14;;5.07864436265008E-17
7.96592225534968E-14;;5.07066074866508E-17
7.6873781770021E-14;;5.05027194017225E-17
6.82450902736962E-14;;5.03090752232191E-17
6.76734090675055E-14;;4.25247980864619E-17
6.71940615242175E-14;;4.17726347409836E-17
4.86983342173373E-14;;3.94873322554368E-17
4.0721491534994E-14;;3.44937923619831E-17
3.8741779701358E-14;;3.3763988871676E-17
3.59705119178355E-14;;2.46560661353326E-17
2.76710281221301E-14;;1.83029911591902E-17
2.75626116707747E-14;;1.24859106656774E-17
2.36575481625279E-14;;1.07728483516225E-17
2.34370895081416E-14;;8.20246019670337E-18
2.16825788754925E-14;;7.4919146374102E-18
1.7614670733062E-14;;6.99696289368309E-18
1.27865242921601E-14;;3.13280488618797E-18
9.52388254917529E-15;;5.54290195503503E-19
5.68996925193252E-15;;5.53639246868355E-19
4.73146396792612E-15;;4.40420657966082E-21
4.10919154689645E-15;;1.50272055067771E-21
4.04644594784453E-15;;-2.18929776420208E-19
2.25439910655406E-15;;-3.15543723568633E-18
-8.21308319849914E-16;;-9.95448193349144E-18
-9.78184911775821E-15;;-3.18357617860749E-17
-1.22421460189448E-14;;-4.34818481800406E-17
-1.37726214497663E-14;;-5.24230591786646E-17
-2.7980999674922E-14;;-7.18207654727606E-17
-3.87782282650706E-14;;-8.13970871170607E-17
-8.67142630655097E-14;;-4.52176999670593E-15
-3.75470382860413E-13;;-1.98713403806174E-14
-9.27570118911294E-13;;-2.74942395821029E-14


==> eigen/POD_DOLPH/eigs_p.txt <==
[853.4090102195273, 22.883837837599003, 14.19640686411915, 2.622597024208236, 1.0714785504438258, 0.5805854795961315, 0.36883144499247855, 0.16728864549366734, 0.06881544630863512, 0.04228839948287954, 0.01615828408469574, 0.00837797637873557, 0.0048954840042136245, 0.0038920862713677767, 0.001320859960071958, 0.000857448737783377, 0.0006118346063266813, 0.0003512126887679803, 0.00023743247598804332, 0.00015041759776652293, 0.00014166920626190383, 0.00011764636841768162, 8.550389537021e-05, 7.934740390954074e-05, 4.8181984251331653e-05, 3.275747932431345e-05, 2.9633316268681565e-05, 1.7213918572793834e-05, 1.7042744546922763e-05, 1.2641605615742063e-05, 1.1407760733975675e-05, 7.5175666619815264e-06, 5.420242392294532e-06, 4.463355580251202e-06, 4.231870879476485e-06, 3.5569595901129643e-06, 2.6175614016143947e-06, 2.2458499348581624e-06, 1.782847853343322e-06, 1.5515544301836825e-06, 1.0274779175490005e-06, 9.011662846195782e-07, 8.200410436687038e-07, 7.517897232482403e-07, 5.064666212123591e-07, 4.7039721445496615e-07, 3.694127864495416e-07, 3.526168440122346e-07, 3.102415998764317e-07, 2.2483352731630915e-07, 1.7623327996237106e-07, 1.716576760257158e-07, 1.5569416860595656e-07, 1.4237517838014064e-07, 1.3207259626625092e-07, 1.1331174351291922e-07, 9.968961928479443e-08, 9.302354990704177e-08, 7.99824644304117e-08, 6.550637088310896e-08, 5.200540016818385e-08, 5.035072943000096e-08, 4.7408560634512066e-08, 3.711711277340459e-08, 3.186510056324313e-08, 3.015867421906354e-08, 2.2273030590071007e-08, 2.0959252660256412e-08, 1.8576875276982564e-08, 1.469009998040319e-08, 1.4170945065859822e-08, 1.2491275964973253e-08, 1.1344391986934128e-08, 9.390234984898262e-09, 9.287378181781577e-09, 6.908077040614833e-09, 6.822853839312662e-09, 6.166548291660414e-09, 5.8726350488735845e-09, 5.748417638250031e-09, 5.158845412172755e-09, 4.8617484374475474e-09, 3.7185594637860554e-09, 3.5298905071581864e-09, 2.855856297516201e-09, 2.81073358007266e-09, 2.5157319910854425e-09, 2.3306134986640243e-09, 2.217545079872423e-09, 2.132723561972319e-09, 1.9955650336207176e-09, 1.8896843751158878e-09, 1.5614264654853678e-09, 1.3852431699479194e-09, 1.3213568648542101e-09, 1.2864123979565906e-09, 1.0733563321924254e-09, 1.0292530208107151e-09, 8.985406410639184e-10, 7.824547561654569e-10, 7.435027477932061e-10, 6.254417281131328e-10, 6.000366155246449e-10, 5.45806401998463e-10, 5.156545273987837e-10, 4.438383239645099e-10, 4.2503920751462993e-10, 3.8663419965434287e-10, 3.6484991776635353e-10, 3.2081129711737374e-10, 3.048933077285089e-10, 2.806008898513867e-10, 2.4131003194374674e-10, 2.387522170875135e-10, 2.1938882806547695e-10, 1.9054756921976404e-10, 1.8083369171304088e-10, 1.536323514525029e-10, 1.516190946933815e-10, 1.300302426975588e-10, 1.188197176813898e-10, 1.1635503610591724e-10, 1.1130144997467557e-10, 9.631807445094932e-11, 8.640574465127709e-11, 7.803194831377459e-11, 6.970139332574442e-11, 6.65404887907065e-11, 6.26733967194837e-11, 6.155379898449138e-11, 5.829857952830468e-11, 5.000540817879344e-11, 4.440954640989473e-11, 3.9203181147509224e-11, 3.670278000564044e-11, 3.428566842947271e-11, 3.249460042406589e-11, 3.074885414674918e-11, 2.8579160606121343e-11, 2.301001044491701e-11, 2.1644333102920655e-11, 2.0224207610574245e-11, 1.8777205263124086e-11, 1.6659462241282284e-11, 1.5459194726764748e-11, 1.342681171099393e-11, 1.144161103814038e-11, 1.0229091400215148e-11, 9.096805610461574e-12, 8.527406838483429e-12, 7.282268407232312e-12, 7.090652134889051e-12, 6.46038539240203e-12, 5.433546785467656e-12, 5.0882671202851004e-12, 4.568598071652944e-12, 4.077558564553047e-12, 4.009399446589333e-12, 3.767599298064062e-12, 3.2623156526900286e-12, 2.808989656660316e-12, 2.673050316874725e-12, 2.3573174176111325e-12, 2.201157433981482e-12, 2.0923982776351564e-12, 1.8560103355981127e-12, 1.7528566590074368e-12, 1.6346196664478216e-12, 1.5493020587706803e-12, 1.2624689839722338e-12, 1.1719210001868013e-12, 1.06120348625823e-12, 9.586734227962185e-13, 8.432726504057937e-13, 7.961552767930547e-13, 7.217657203978748e-13, 6.665331153837948e-13, 5.783949606339634e-13, 5.353158716130795e-13, 5.00723888612103e-13, 3.8723824386426823e-13, 3.4060155946015247e-13, 3.328788083723257e-13, 2.6297495971589966e-13, 2.4649481475410377e-13, 1.9209612894475078e-13, 1.919805911405872e-13, 1.5822925333030634e-13, 1.3753067833351245e-13, 1.366335565540906e-13, 1.320322750531051e-13, 1.309321171119967e-13, 9.831545951708883e-14, 9.62913411002082e-14, 9.463229697347791e-14, 7.844768921998121e-14, 7.562061565477025e-14, 5.894937125452508e-14, 4.573708393811292e-14, 3.886303093147162e-14, 3.5925825797333365e-14, 3.333174950128453e-14, 3.2528322278427453e-14, 2.8186272299194232e-14, 2.5647087658038463e-14, 1.9039048060538866e-14, 1.7610691377746428e-14, 1.436047627484791e-14, 1.3755569116583272e-14, 1.3696070583266791e-14, 1.0278873785254482e-14, 1.0030955579327462e-14, 9.391466260559988e-15, 7.900863944454995e-15, 7.066922582951511e-15, 5.604691069414465e-15, 5.117198342726209e-15, 5.048362257107523e-15, 4.9971263482060095e-15, 4.9969528056167594e-15, 4.5838958922918446e-15, 4.441534883549847e-15, 4.350177900359525e-15, 4.265353659698869e-15, 4.188609268278059e-15, 3.9113494495949925e-15, 3.6393279458123306e-15, 3.4980975789516506e-15, 3.3865244462100326e-15, 3.2680748521030122e-15, 3.2367190427741272e-15, 3.0065396859867465e-15, 2.9997708730246805e-15, 2.9942589068589847e-15, 2.8843567962556504e-15, 2.869572376437175e-15, 2.8425326410310944e-15, 2.8282779281720675e-15, 2.607712018090773e-15, 2.464352152825697e-15, 2.453187118745691e-15, 2.375523072118828e-15, 2.3281692430295472e-15, 2.2998515261500395e-15, 2.2200551786914077e-15, 2.191079050863808e-15, 2.1591983013481554e-15, 2.1489280731492916e-15, 2.1311812315284076e-15, 2.1114525177081756e-15, 1.935725545597132e-15, 1.9255336243339723e-15, 1.916174123440234e-15, 1.8851279329801977e-15, 1.876715751411271e-15, 1.73599308895452e-15, 1.7238589705532823e-15, 1.632046324035958e-15, 1.6161781363415837e-15, 1.5501277766921437e-15, 1.5398055815204393e-15, 1.5315089283792225e-15, 1.2908975851232877e-15, 1.2878606611318214e-15, 1.2770254938373829e-15, 1.2760720525571457e-15, 1.2749932919080534e-15, 1.2182977001179043e-15, 1.2167081324083223e-15, 1.1727084482064667e-15, 1.139317407986552e-15, 1.091396927025821e-15, 1.0009050577333281e-15, 9.421619917476396e-16, 8.747748247005773e-16, 8.648917922712252e-16, 8.023575901047603e-16, 7.519579669674018e-16, 6.91108083657912e-16, 6.904027454323183e-16, 6.717947150527596e-16, 6.287644212351982e-16, 6.154732661515822e-16, 5.490611587826834e-16, 4.718858421261371e-16, 4.2997339466489913e-16, 3.256413878542609e-16, 1.803584408904393e-16, 1.4183292037918665e-16, 1.2369079470038247e-16, 1.0408519789518052e-16, 9.147778230994061e-17, 8.314906214804714e-17, 2.5576848911551134e-17, 2.498245603151456e-17, -1.0772140263189224e-16, -1.1110253578055726e-16, -5.2132458796201225e-15, -1.8341910352094753e-14, -2.23569774484403e-14]

==> eigen/POD_DOLPH/eigs_y.txt <==
[5492.414980078942, 413.0429512287992, 297.7563361821283, 181.5130161916673, 111.36076111102598, 70.87204507175916, 60.6139665146093, 38.10803313759308, 25.375922438315225, 15.017852882304133, 13.704495827403232, 9.555863589802577, 6.828044993200447, 6.064043293153107, 4.645324065540502, 3.918817295698669, 3.2771676022865646, 2.6265049859259983, 2.2285352176508013, 1.8373862338850013, 1.4934619189547715, 1.2861683040397751, 1.224794756183393, 1.1342240657229123, 0.9967717128081799, 0.8379874465561399, 0.6962003133174689, 0.566446819751716, 0.5205964291812158, 0.46286858400710545, 0.39428594213173473, 0.3733145527855498, 0.3457610655897772, 0.30934771070892686, 0.27476764283899807, 0.24730422738485197, 0.23768505594343464, 0.22066699617443816, 0.2045688285587296, 0.1961879675580573, 0.16231340342548672, 0.1450260798056751, 0.13428571774176112, 0.11884743070449544, 0.10325944621592173, 0.0982801140605999, 0.09618028244309913, 0.08942576022618182, 0.08448736334118645, 0.07258848298997914, 0.06469301344965757, 0.06236425275163334, 0.056602564024837806, 0.05369438884546496, 0.05046119089871294, 0.04965305941317412, 0.04617086168473278, 0.04269693998426783, 0.04107264805167814, 0.03903826602722047, 0.038603738574527334, 0.0360803183182435, 0.03464528326192606, 0.03278427290073354, 0.030214449370201974, 0.028613387715034737, 0.02746325598899781, 0.026285395475631777, 0.025332319230270094, 0.023116981776828735, 0.021369729461527508, 0.020772372789638748, 0.018985325267510858, 0.017484491263808105, 0.015537682769384154, 0.015175397559537283, 0.01480729744281071, 0.014238205263737709, 0.013632512045466897, 0.012069198372536871, 0.011746559317175885, 0.011354417136821952, 0.010835778662285375, 0.009811559654214966, 0.009223214889135793, 0.00878147328669468, 0.00869886370255095, 0.00802535853490899, 0.007191237960274816, 0.00678614214493885, 0.006572648779291899, 0.006284765528655751, 0.005902349891512567, 0.0056996092665460895, 0.005139895168929559, 0.00474991551690683, 0.004742672254500792, 0.004209772711808559, 0.0038788108803651518, 0.003785998233252322, 0.003573541262726697, 0.0035134562324161812, 0.003271269622691472, 0.0031168771307288285, 0.002769580265449799, 0.002699244046645814, 0.002676539823411745, 0.0026354664883746566, 0.0024897924147140155, 0.0022700142076922682, 0.002212751324220064, 0.0020046059897051286, 0.0018581581750585978, 0.0017770445328361196, 0.0017491368679393067, 0.001711191492250866, 0.0015894399614642704, 0.0014611986257102758, 0.0013588167723111197, 0.0012841463056998254, 0.0012636577352415676, 0.0012078882288680218, 0.0011145658225912972, 0.0010193000160332556, 0.0009691550799678187, 0.0008246035560759848, 0.0007707525913572663, 0.0007362957677535062, 0.0006552388690881805, 0.0006385189641848147, 0.0006073100604423209, 0.0005107348825391597, 0.00048229797782366944, 0.0004463169533877415, 0.0003824218185444667, 0.0003651126843213548, 0.0003328698790398481, 0.0003192556664720835, 0.0003049044251985649, 0.00025946803311007057, 0.00022871028532088538, 0.00022278874103923588, 0.00019450599967220296, 0.00018982118022221555, 0.00017073024578818206, 0.00016003288784934564, 0.00014810667631744257, 0.00011838634248066172, 9.397536001457563e-05, 8.825759880884609e-05, 8.010226917694022e-05, 7.316592404645484e-05, 6.955921255099723e-05, 6.362185187898434e-05, 6.327550418693426e-05, 6.041810445534097e-05, 4.9747195629554165e-05, 4.590172617113234e-05, 4.229408197495898e-05, 3.7854843735555585e-05, 3.0259618937049744e-05, 2.901929878592502e-05, 2.3501710289211336e-05, 2.1883505949459077e-05, 1.892189540644277e-05, 1.799654812707068e-05, 1.6746094841239715e-05, 1.5324174143157845e-05, 1.4181490204122417e-05, 1.2425701029263504e-05, 1.1757631555729115e-05, 1.0515006578556647e-05, 1.0146266475406544e-05, 9.117867731452634e-06, 7.83066178591138e-06, 7.761026031653787e-06, 6.46017957283397e-06, 5.659480548699957e-06, 5.096726275678606e-06, 4.832568833311015e-06, 4.34035902488898e-06, 4.113886306514092e-06, 3.7375150966921334e-06, 3.132770246548336e-06, 2.8652421423748556e-06, 2.4142551478104436e-06, 2.0012445066298794e-06, 1.8294512067914234e-06, 1.7057243661707355e-06, 1.6150626759782648e-06, 1.570087194689559e-06, 1.2222942315928477e-06, 1.0583324884467699e-06, 9.779105080638506e-07, 9.122499296391732e-07, 8.662064925364798e-07, 7.843841497091261e-07, 7.09269530377129e-07, 5.972892403391223e-07, 5.195775958075307e-07, 4.4272308625511426e-07, 4.2447538673383217e-07, 3.448270248648789e-07, 2.8051863769852224e-07, 2.696517106893348e-07, 2.3054091666855383e-07, 1.9817328093272922e-07, 1.8027574338406384e-07, 1.4495553825784385e-07, 1.3159126305534704e-07, 1.2425985597125933e-07, 1.1057054044096737e-07, 9.11043306705479e-08, 7.899385568344434e-08, 7.294430222560337e-08, 5.3692820361981044e-08, 5.099096116809063e-08, 3.848633516829225e-08, 3.448581108510763e-08, 2.8391080722851612e-08, 2.7023184318153207e-08, 2.1626595933740324e-08, 2.0213577642105832e-08, 1.5681731050509847e-08, 1.416174998501639e-08, 1.2667742588689943e-08, 1.1423391203121913e-08, 9.545504611680683e-09, 8.337983228589036e-09, 6.347067798841652e-09, 5.372793832583247e-09, 4.598498017350239e-09, 3.944563465484764e-09, 3.4894392900587268e-09, 3.172275110676078e-09, 2.6891086112132736e-09, 2.4547028536053857e-09, 2.19696992560765e-09, 1.9286298921099846e-09, 1.6622092112214947e-09, 1.5108118049110396e-09, 1.3912032681231617e-09, 1.3679442987734519e-09, 1.073482724599023e-09, 9.563217783259847e-10, 8.145377446641692e-10, 7.327760129436908e-10, 6.273262287894562e-10, 3.6860536268944566e-10, 3.232518475214425e-10, 3.019509590326827e-10, 2.7161012301297847e-10, 2.628816183864674e-10, 2.335352151739511e-10, 1.680766386063196e-10, 1.6451398183080788e-10, 1.367923309812536e-10, 8.622160231993823e-11, 6.706453622536893e-11, 5.755314617957157e-11, 4.6083935357734846e-11, 3.6621509919696354e-11, 3.166977727315021e-11, 2.4358214336657052e-11, 2.2080716681565873e-11, 1.767064278366212e-11, 1.3605757761029446e-11, 8.48768416869203e-12, 7.934452089949588e-12, 5.804222726864325e-12, 3.0685892143593137e-12, 2.8803795028383766e-12, 2.2774791599037596e-12, 1.9742720438770506e-12, 1.1804122093953386e-12, 1.0346266029266899e-12, 8.648840618740062e-13, 4.650107089232093e-13, 4.612271665331474e-13, 4.0512675083212234e-13, 3.4161479900326467e-13, 1.2912408315669785e-13, 9.980171320904933e-14, 6.609838788892945e-14, 6.537866796319057e-14, 6.426604184194449e-14, 5.2672654783597556e-14, 5.153579028890757e-14, 4.6551459492157164e-14, 4.290981020350637e-14, 3.151845965168791e-14, 2.3176236446411512e-14, 2.1809340598858284e-14, 2.1550924836702578e-14, 1.5200788154484046e-14, 1.2892799464691998e-14, 1.1965391687244963e-14, 4.274904486820001e-15, 3.2884162631386525e-15, -1.1415780787166592e-13]

==> eigen/SHIFT/eigs.csv <==
eigy;N;eigp
391.092722691997;1;42.5348401197628
255.737045820352;2;4.95925839452396
83.0142196765275;3;1.34195951279418
49.8206229906051;4;0.266611611035906
14.8047572329842;5;0.109732649677966
5.62139996568909;6;0.036114572267384
4.04050613402314;7;0.009892289452786
3.28919294638292;8;0.004208425339665
1.91628949170834;9;0.002585416071012
0.576666075013315;10;0.001254069293967
0.555705206030338;11;0.000656593736538
0.30385878927431;12;0.000544792215916
0.190276283586628;13;0.000290718440019
0.128300677198374;14;0.000150010556515
0.099759990143302;15;0.000141302012159
0.089966080483397;16;9.25267528094398E-05
0.050820030892676;17;8.21974223058729E-05
0.048102798582464;18;4.65894388331385E-05
0.035800723013196;19;3.88796634464042E-05
0.026833914466083;20;3.21905886619342E-05
0.023517403897235;21;1.45175093056147E-05
0.022155419543001;22;8.07107175450972E-06
0.018718314689172;23;5.57925060165634E-06
0.014823057489511;24;4.10132631996368E-06
0.014143296674301;25;3.01430793029649E-06
0.012445484621723;26;2.19157975493831E-06
0.010976748651229;27;1.82562589817781E-06
0.009328411032421;28;1.30247088467194E-06
0.007850513728975;29;1.04139023267096E-06
0.006646297376719;30;8.15380691469302E-07
0.005864025902489;31;6.91767452985341E-07
0.004880124785971;32;4.60016200150949E-07
0.003968332370191;33;3.88764093503677E-07
0.003331818547974;34;2.75201247696103E-07
0.002975762611641;35;2.22516975943353E-07
0.00277054317185;36;1.65832158441413E-07
0.002284691242065;37;1.19900145888256E-07
0.002051632146896;38;1.04138694481311E-07
0.001841793115791;39;7.6975854094571E-08
0.001688875008867;40;6.97179437955958E-08
0.001646583091622;41;5.07680689333213E-08
0.001458515859563;42;3.81442074949847E-08
0.0014347914025;43;3.70455411160584E-08
0.001386851527433;44;2.6776820740192E-08
0.001207390673873;45;2.18299932476402E-08
0.001074184545922;46;1.54787064833895E-08
0.000993548738945;47;1.33867294542653E-08
0.000923808270397;48;1.12187999537925E-08
0.000779980752242;49;6.58181972742663E-09
0.000723176931303;50;6.01771918214093E-09
0.000621688607404;51;4.29655337007974E-09
0.000592946749636;52;2.95528613513059E-09
0.000569562738777;53;2.49513069719225E-09
0.000496786184023;54;2.08493775006577E-09
0.00044391795563;55;1.56839351394919E-09
0.000415462128497;56;1.38742416270577E-09
0.000382476096651;57;1.23568737789459E-09
0.00037569820199;58;8.90347380506571E-10
0.000333724645873;59;7.41315961175425E-10
0.000282327909867;60;4.84229668216088E-10
0.000263646311201;61;4.21248342388546E-10
0.000235575644298;62;3.67620073675581E-10
0.000173710601234;63;2.7049664513697E-10
0.000164262514278;64;2.35828061681001E-10
0.000157220577912;65;1.84213879249662E-10
0.000122223962571;66;1.37665627425546E-10
0.000109418159516;67;8.37054700512786E-11
9.50480660108452E-05;68;7.25159993203175E-11
6.86409479658939E-05;69;5.02484219965595E-11
6.22628255342425E-05;70;4.31300480251205E-11
5.37114691879123E-05;71;2.41549710873171E-11
4.43904807091465E-05;72;1.746892510423E-11
3.45716698015475E-05;73;1.60474284288852E-11
2.34101964665171E-05;74;1.04936425805724E-11
2.01970296676077E-05;75;9.79410568990699E-12
1.8229414973789E-05;76;8.32186801971607E-12
1.47854317128032E-05;77;5.88240534344089E-12
1.28556798658401E-05;78;3.64694531029894E-12
7.67622684508888E-06;79;3.34075750658732E-12
7.03990306011885E-06;80;2.05647731936401E-12
6.49655307097552E-06;81;1.37401883004989E-12
5.80484761553538E-06;82;8.11605087525302E-13
4.6367719093942E-06;83;6.80124833540066E-13
4.11512414494322E-06;84;4.22539426842921E-13
3.32818871242162E-06;85;3.24145452667769E-13
2.88083167046868E-06;86;2.56720192201846E-13
1.37876657622947E-06;87;1.68021426953843E-13
1.02245357464514E-06;88;1.51215746448442E-13
8.02393664634555E-07;89;1.14012272569753E-13
5.63065660513907E-07;90;4.24211343175096E-14
4.19835663225917E-07;91;3.90719615838856E-14
3.56386913455246E-07;92;2.40273493691901E-14
2.71237068160795E-07;93;7.43779438130072E-15
1.55400988626289E-07;94;3.95062299844343E-15
4.18075217486715E-08;95;3.56737159330571E-15
6.03255950203368E-09;96;2.23110395326065E-15
2.44850625564428E-09;97;1.03197687920249E-15
1.35207526517752E-09;98;4.25194887403581E-16
2.04164218598332E-10;99;1.29720668548402E-16
9.62909112331354E-11;100;9.95219510896206E-17


==> eigen/SHIFT/eigs_p.txt <==
42.53484011976283, 4.95925839452396, 1.3419595127941766, 0.2666116110359063, 0.10973264967796555, 0.03611457226738362, 0.00989228945278576, 0.004208425339664811, 0.002585416071011885, 0.0012540692939665642, 0.00065659373653754, 0.0005447922159162918, 0.0002907184400193505, 0.00015001055651495145, 0.0001413020121585468, 9.252675280943976e-05, 8.219742230587289e-05, 4.6589438833138526e-05, 3.887966344640418e-05, 3.219058866193417e-05, 1.4517509305614716e-05, 8.071071754509723e-06, 5.5792506016563395e-06, 4.101326319963681e-06, 3.0143079302964876e-06, 2.1915797549383113e-06, 1.8256258981778128e-06, 1.3024708846719363e-06, 1.0413902326709564e-06, 8.153806914693018e-07, 6.917674529853413e-07, 4.6001620015094894e-07, 3.887640935036766e-07, 2.7520124769610306e-07, 2.2251697594335295e-07, 1.6583215844141295e-07, 1.199001458882563e-07, 1.04138694481311e-07, 7.6975854094571e-08, 6.971794379559577e-08, 5.076806893332125e-08, 3.814420749498472e-08, 3.704554111605842e-08, 2.677682074019203e-08, 2.182999324764021e-08, 1.547870648338951e-08, 1.338672945426534e-08, 1.1218799953792543e-08, 6.581819727426628e-09, 6.01771918214093e-09, 4.296553370079744e-09, 2.9552861351305885e-09, 2.495130697192253e-09, 2.0849377500657697e-09, 1.5683935139491926e-09, 1.3874241627057742e-09, 1.2356873778945873e-09, 8.903473805065713e-10, 7.413159611754252e-10, 4.842296682160876e-10, 4.2124834238854644e-10, 3.6762007367558147e-10, 2.7049664513696983e-10, 2.3582806168100114e-10, 1.8421387924966234e-10, 1.376656274255458e-10, 8.370547005127859e-11, 7.251599932031753e-11, 5.024842199655946e-11, 4.3130048025120524e-11, 2.41549710873171e-11, 1.7468925104230016e-11, 1.6047428428885157e-11, 1.0493642580572364e-11, 9.794105689906989e-12, 8.321868019716072e-12, 5.882405343440894e-12, 3.64694531029894e-12, 3.340757506587324e-12, 2.0564773193640087e-12, 1.3740188300498912e-12, 8.116050875253017e-13, 6.80124833540066e-13, 4.2253942684292105e-13, 3.2414545266776914e-13, 2.567201922018461e-13, 1.6802142695384275e-13, 1.5121574644844209e-13, 1.14012272569753e-13, 4.242113431750962e-14, 3.907196158388561e-14, 2.40273493691901e-14, 7.437794381300725e-15, 3.950622998443432e-15, 3.567371593305708e-15, 2.231103953260645e-15, 1.0319768792024902e-15, 4.25194887403581e-16, 1.2972066854840195e-16, 9.952195108962057e-17

==> eigen/SHIFT/eigs_y.txt <==
391.0927226919973, 255.7370458203519, 83.01421967652747, 49.82062299060513, 14.804757232984244, 5.621399965689086, 4.040506134023141, 3.2891929463829195, 1.9162894917083353, 0.5766660750133155, 0.5557052060303381, 0.30385878927430954, 0.1902762835866281, 0.12830067719837426, 0.0997599901433015, 0.08996608048339715, 0.05082003089267616, 0.04810279858246386, 0.03580072301319545, 0.026833914466082763, 0.023517403897234966, 0.02215541954300133, 0.018718314689171837, 0.014823057489510683, 0.014143296674301182, 0.012445484621722697, 0.010976748651229147, 0.009328411032420774, 0.007850513728974924, 0.006646297376719095, 0.005864025902488536, 0.0048801247859713275, 0.0039683323701905715, 0.003331818547973665, 0.002975762611641283, 0.0027705431718502284, 0.00228469124206531, 0.002051632146896092, 0.0018417931157914188, 0.0016888750088665026, 0.001646583091621908, 0.0014585158595634507, 0.001434791402499578, 0.0013868515274324921, 0.0012073906738730117, 0.001074184545921884, 0.0009935487389449856, 0.0009238082703970142, 0.0007799807522415532, 0.0007231769313033123, 0.0006216886074037179, 0.0005929467496363924, 0.0005695627387767941, 0.0004967861840229996, 0.0004439179556301855, 0.000415462128496823, 0.00038247609665075476, 0.0003756982019899718, 0.000333724645872763, 0.00028232790986729736, 0.00026364631120136034, 0.0002355756442981823, 0.00017371060123409773, 0.00016426251427817463, 0.00015722057791199578, 0.0001222239625707884, 0.00010941815951568219, 9.504806601084519e-05, 6.864094796589386e-05, 6.226282553424252e-05, 5.371146918791231e-05, 4.4390480709146466e-05, 3.457166980154752e-05, 2.3410196466517064e-05, 2.0197029667607668e-05, 1.8229414973789006e-05, 1.4785431712803152e-05, 1.285567986584007e-05, 7.676226845088877e-06, 7.039903060118852e-06, 6.496553070975523e-06, 5.804847615535381e-06, 4.636771909394196e-06, 4.115124144943223e-06, 3.328188712421619e-06, 2.88083167046868e-06, 1.3787665762294738e-06, 1.0224535746451353e-06, 8.023936646345553e-07, 5.630656605139066e-07, 4.1983566322591673e-07, 3.563869134552457e-07, 2.7123706816079543e-07, 1.5540098862628855e-07, 4.1807521748671454e-08, 6.032559502033684e-09, 2.4485062556442784e-09, 1.3520752651775244e-09, 2.04164218598332e-10, 9.62909112331354e-11

==> errors/DEIM300/output.csv <==
N;gmean(error_output);max(error_output);gmean(relative_error_output);max(relative_error_output)
1;0.014954590229842767;0.17877989135557093;2.2450548808048425;5493985.692192588
2;0.0005369873287937235;0.015076350883375778;0.08061511582128995;426.9664896072575
3;0.00024868874444938186;0.017476666404631302;0.037334348246677675;286.38573908572215
4;9.872136389348798e-05;0.017936681036033075;0.01482052509914318;96.58620210037142
5;5.470857455103885e-05;0.017927894746830653;0.008213113862029019;36.39148597358278
6;2.683056662367918e-05;0.018059302935483856;0.004027933472429476;12.79251007460563
7;1.434256926897898e-05;0.0181880924168627;0.002153175355908189;8.153678732105496
8;8.518637915257172e-06;0.018191207673741605;0.0012788588209720784;3.9440568743798963
9;4.998703275815621e-06;0.018225733777974096;0.0007504293340428771;1.8575820918658208
10;3.1739452523995806e-06;0.01823137403644326;0.000476487899085815;1.1688890640082252
11;2.290916975343259e-06;0.01820396239486044;0.00034392345480315623;1.0580793637843389
12;2.344756955599899e-06;0.018232983248440915;0.00035200617111967554;0.7219900847411127
13;1.829218394100286e-06;0.018219215482988993;0.0002746110472179768;0.38091806791382454
14;1.4437932195243328e-06;0.01824394172521493;0.00021674916962269205;0.2881891402624406
15;1.0897825352721837e-06;0.01824299050047018;0.0001636033861326612;0.18009434118768294
16;9.555657410172222e-07;0.018242394811714524;0.0001434541166176221;0.10947723043811751
17;8.529047687425612e-07;0.01824188322378939;0.0001280421585946286;0.10886407472113892
18;6.83174387850045e-07;0.0182436635214267;0.00010256141895636089;0.10887469919738604
19;5.679291281458719e-07;0.01824365859558741;8.526024728853658e-05;0.10887466980091803
20;5.213050584120565e-07;0.018243839663680816;7.826081810257311e-05;0.10887575038071391
21;5.157866689702056e-07;0.01824506836198614;7.743237098632354e-05;0.108883083017508
22;4.316460541957397e-07;0.01824735230696506;6.480077794565465e-05;0.10889671316488883
23;4.288341967929387e-07;0.018246941460498434;6.437864841289823e-05;0.10889426131165127
24;3.9395620369514173e-07;0.01824661747399725;5.914259664328012e-05;0.10889232782209644
25;3.4207833186477525e-07;0.018247263311762296;5.135444146360054e-05;0.1088961820585176
26;3.330633710429855e-07;0.018247541305821624;5.0001072265102686e-05;0.10889784107396439
27;3.2037004212127796e-07;0.01824805017173503;4.809548878796608e-05;0.10890087788853778
28;3.288229752437089e-07;0.018247952487214558;4.936448368999682e-05;0.10890029492597819
29;3.092118588246071e-07;0.01824801585331004;4.642036874214115e-05;0.10890067308273256
30;2.9507613017921434e-07;0.01824857609019226;4.429824529366691e-05;0.10890401646943551
31;3.117572543996381e-07;0.01824847640653182;4.680249574605589e-05;0.10890342157639048
32;3.1604423442703994e-07;0.01824834868895331;4.744607776913417e-05;0.10890265938227707
33;3.0058429211429054e-07;0.01824912820173541;4.512515700749852e-05;0.10890731136566693
34;2.973510292208697e-07;0.018250260459528267;4.463976405936426e-05;0.10891406846390361
35;3.1216171789729794e-07;0.018250420505740772;4.68632157481137e-05;0.10891502358912962
36;3.1226507425621074e-07;0.018252831095993738;4.68787321009173e-05;0.10892940953131561
37;3.1242845450046783e-07;0.01825286932464132;4.6903259527557486e-05;0.10892963767258236
38;3.1768409401763496e-07;0.01825313614494739;4.7692261363677225e-05;0.10893123000520401
39;2.9790480485228614e-07;0.018253226402531686;4.472289951577448e-05;0.10893176864522709
40;2.8218745486354823e-07;0.018253509190349737;4.236333547803045e-05;0.1089334562689103
41;2.859717144258176e-07;0.01825366127975725;4.293144669137224e-05;0.10893436390944392
42;2.607352181235769e-07;0.01825378336880079;3.914282270857016e-05;0.10893509251353571
43;2.534561083249907e-07;0.01825396040670424;3.805004779932405e-05;0.10893614904192771
44;2.4291016659981374e-07;0.018254285099190692;3.646684039752285e-05;0.10893808674466778
45;2.4525118663451086e-07;0.01825434632292766;3.681828556413581e-05;0.10893845211623573
46;2.511956383436709e-07;0.018254489034066124;3.771069519343669e-05;0.108939303789051
47;2.467683509714448e-07;0.01825459732522905;3.7046049558151545e-05;0.1089399500500268
48;2.549213083511292e-07;0.018254591593259484;3.827001066152761e-05;0.10893991584272728
49;2.5646030400032563e-07;0.018254595564771714;3.850105207695001e-05;0.10893993954395367
50;2.512014023509317e-07;0.01825455933055653;3.7711560513879037e-05;0.1089397233050785
51;2.575893967635944e-07;0.01825457389593632;3.867055690323401e-05;0.108939810228483
52;2.5418549996832717e-07;0.0182545967227572;3.8159547574558414e-05;0.10893994645458988
53;2.4968311953420333e-07;0.018254680280645807;3.7483628608307124e-05;0.1089404451121088
54;2.4454026707106364e-07;0.018254670581252963;3.671155890621717e-05;0.10894038722798498
55;2.4919995747343904e-07;0.018254645975958272;3.741109400013197e-05;0.10894024038828608
56;2.488365488815849e-07;0.01825463079727241;3.7356537357634314e-05;0.10894014980478811
57;2.474899665527542e-07;0.018254618452632876;3.71543819536225e-05;0.10894007613433732
58;2.457042778537479e-07;0.018254618429272007;3.688630579321363e-05;0.10894007599492411
59;2.458742127523933e-07;0.0182546107248327;3.6911817236038776e-05;0.10894003001630193
60;2.4120028702223234e-07;0.01825460360829112;3.6210145066374346e-05;0.1089399875461411
61;2.3567079058989026e-07;0.018254606433425025;3.5380030515388546e-05;0.10894000440600063
62;2.3578208482099748e-07;0.018254606961301878;3.53967385396749e-05;0.10894000755626886
63;2.3634177592925572e-07;0.018254606111642646;3.548076205586799e-05;0.10894000248566486
64;2.3775684002369602e-07;0.018254608638037295;3.56931982713074e-05;0.10894001756270556
65;2.3697152137843282e-07;0.018254609759297713;3.557530246604375e-05;0.10894002425417357
66;2.3773012154931322e-07;0.01825461170626541;3.568918716566031e-05;0.10894003587330489
67;2.3756721271438036e-07;0.01825461121923544;3.5664730509251075e-05;0.10894003296680305
68;2.366827878165055e-07;0.01825460276753521;3.55319563975461e-05;0.10893998252867043
69;2.341606020567016e-07;0.018254606720903954;3.515331376252133e-05;0.10894000612161997
70;2.3976125871385404e-07;0.01825460697814396;3.5994111228088895e-05;0.10894000765677919
71;2.3809315757438472e-07;0.01825460825543246;3.574368787664403e-05;0.10894001527939297
72;2.3828563454764017e-07;0.018254608147056928;3.577258344393195e-05;0.1089400146326285
73;2.3311822707246003e-07;0.01825460798777989;3.499682742554839e-05;0.10894001368209358
74;2.3272463648832147e-07;0.01825460873406426;3.493773971746812e-05;0.10894001813577614
75;2.303330348263951e-07;0.018254608700704722;3.457870099413806e-05;0.10894001793669279
76;2.259092833526064e-07;0.0182546107223569;3.39145861849019e-05;0.10894003000152684
77;2.2257963748128632e-07;0.018254611168826873;3.341472376140043e-05;0.10894003266597435
78;2.2155544427818491e-07;0.01825461326969169;3.3260966960701224e-05;0.10894004520353429
79;2.1943593960557959e-07;0.018254613672713083;3.294277674371845e-05;0.10894004760868899
80;2.1686649166234754e-07;0.01825461321555233;3.255703888281629e-05;0.10894004488044094
81;2.1572846586660518e-07;0.018254613186958313;3.238619298681075e-05;0.1089400447097973
82;2.121212197823376e-07;0.018254613397391095;3.18446558866107e-05;0.10894004596561996
83;2.131462670666961e-07;0.018254613471930803;3.199854090608881e-05;0.1089400464104587
84;2.1235342520957567e-07;0.018254613383372753;3.187951568014279e-05;0.10894004588196117
85;2.1104767223795403e-07;0.018254613365654038;3.168348977525281e-05;0.10894004577621927
86;2.104042252959186e-07;0.01825461338928802;3.1586892431189656e-05;0.10894004591726236
87;2.1090546413796304e-07;0.018254613437795886;3.1662140812555216e-05;0.10894004620674803
88;2.112042942630185e-07;0.018254612152333927;3.1707002625582375e-05;0.1089400385353566
89;2.106057794215983e-07;0.018254611911787677;3.1617150704178126e-05;0.10894003709982253
90;2.1056489811363287e-07;0.018254611770377238;3.161101340595914e-05;0.10894003625591203
91;2.1097491570123812e-07;0.01825461182185495;3.167256721466423e-05;0.10894003656312118
92;2.105577955433308e-07;0.01825461182148036;3.1609947134006717e-05;0.1089400365608857
93;2.10557755772674e-07;0.01825461182021959;3.160994116344479e-05;0.10894003655336168
94;2.1423622988260491e-07;0.018254601184289676;3.2162171356816094e-05;0.1089399730801635
95;2.3713357789773606e-07;0.0182545878626712;3.559963116873885e-05;0.10893989357928899
96;2.3806324385744877e-07;0.018254570643476242;3.5739197085844706e-05;0.10893979081842249
97;2.3740627103857132e-07;0.018254592216692345;3.564056917221376e-05;0.10893991956325551
98;2.3500327285092648e-07;0.018254610893330803;3.527981954772913e-05;0.10894003102186643
99;2.431119641670157e-07;0.01825455798380493;3.6497135217121266e-05;0.1089397152679222
100;2.4288025611455654e-07;0.018254592296717442;3.64623500918787e-05;0.10893992004083002


==> errors/DEIM300/solution_p.csv <==
N;gmean(error_p);max(error_p);gmean(relative_error_p);max(relative_error_p)
1;0.19556745107400783;1.6929486569121572;1.0057364384165803;464.87010899442544
2;0.028944934927821193;0.6111031085780159;0.14885388956411882;1.112983458505227
3;0.019398161123803295;0.45189432719646294;0.09975810071330338;3.8815915861113193
4;0.010199499013535975;0.43748083181566993;0.05245253110971518;2.6792631570343755
5;0.005769993797244155;0.43896750897988;0.02967310244857695;2.05289048138457
6;0.003654105550215322;0.4401299022779521;0.018791813675993953;1.061056968895601
7;0.0026157674698254647;0.43752229581294694;0.013451996456366662;0.37228027361034405
8;0.0020882596174475136;0.4153470322277714;0.010739204190711914;0.6583975010977188
9;0.0015913266435766736;0.4153947005538115;0.00818364805635556;0.5891555439240861
10;0.0013230858300125417;0.4138940757104595;0.006804177398071706;0.18357752883791223
11;0.000875079351386648;0.407653060659565;0.004500233476287655;0.18080940484745214
12;0.0007384759482720803;0.40811316500554373;0.003797728947187673;0.1810134783623904
13;0.000675441913837874;0.4072423382540847;0.003473566490998086;0.18062723407318576
14;0.0005204191986534919;0.40740045915877304;0.002676337746710745;0.1806973666183073
15;0.0004517986877742985;0.4073841798753748;0.0023234459549787466;0.1806901461462279
16;0.0003904124538362232;0.4073584242194453;0.002007757572532511;0.180678722547905
17;0.00032020219157503525;0.40729956977988274;0.0016466902337751081;0.18065261839901742
18;0.00026367530521808355;0.4072662304796066;0.001355991812093955;0.1806378311703107
19;0.00022053717559526276;0.40724934261315837;0.0011341471819750633;0.18063034076884849
20;0.00020640114191834168;0.4072525711508426;0.0010614504009642811;0.18063177274626643
21;0.00018478132525203369;0.40725624104561103;0.0009502670864925726;0.18063340048208634
22;0.00016049562725923801;0.40723878629757615;0.000825374057158709;0.1806256586474026
23;0.00014506543479349826;0.40723507337501985;0.0007460218606180745;0.18062401182714674
24;0.00013559877290157647;0.40723318321757196;0.0006973380599007842;0.18062317347150514
25;0.00012043814942469298;0.4072422212203061;0.0006193721643691935;0.18062718216432036
26;0.00011622138096584954;0.40724483181445853;0.0005976867680103705;0.1806283400606311
27;0.00010699981976486901;0.4072460546297993;0.0005502634362239135;0.18062888242504668
28;0.00010093146632497652;0.4072414349003799;0.0005190559722917836;0.18062683340197416
29;9.422045216758732e-05;0.4072450240948101;0.0004845435243371313;0.18062842534417067
30;9.131251657396787e-05;0.4072468784279925;0.0004695890072586974;0.1806292478104084
31;8.387316310382481e-05;0.40724959561167284;0.0004313309596025353;0.18063045298316807
32;8.068645579140202e-05;0.4072482155117155;0.0004149428150259651;0.18062984085713246
33;7.691390636354331e-05;0.4072523012595433;0.00039554188504253217;0.18063165303936388
34;7.661418294763059e-05;0.40726146875999675;0.0003940005101400389;0.18063571916926915
35;7.345398640803196e-05;0.40726290379162994;0.00037774870139079285;0.18063635565956096
36;7.175729616202669e-05;0.40728236486528996;0.00036902320440373234;0.1806449873748251
37;6.964706747611884e-05;0.4072821438538308;0.0003581710208161561;0.1806448893479629
38;6.499671762696363e-05;0.4072850761111864;0.000334255863825587;0.18064618991395515
39;6.170759144947854e-05;0.4072870088404082;0.0003173410140943055;0.1806470471517734
40;5.8982631805401445e-05;0.4072888311501785;0.00030332747967325293;0.18064785541442813
41;5.71445684444168e-05;0.4072894980195588;0.0002938749491621238;0.1806481511959821
42;5.436083800441014e-05;0.40728961992202867;0.0002795591766607757;0.18064820526429448
43;5.128305359552899e-05;0.40729112894086344;0.0002637311852818278;0.18064887457068207
44;5.1663962167031626e-05;0.40729315396027965;0.00026569006764165585;0.18064977274265914
45;5.1031108244928815e-05;0.40729387357612906;0.0002624355166099876;0.18065009191924827
46;5.007013031732245e-05;0.40729545476708073;0.0002574935361679451;0.18065079323667357
47;4.970124673504783e-05;0.40729484118835513;0.0002555964942103509;0.18065052109152147
48;4.726530095731741e-05;0.4072947174057163;0.00024306925914533337;0.1806504661892837
49;4.657582831552412e-05;0.4072944105738427;0.00023952353742459254;0.1806503300978525
50;4.781568157214985e-05;0.40729314277928474;0.0002458996781966383;0.180649767783469
51;4.634061191004697e-05;0.4072930855136701;0.0002383138999895158;0.18064974238402348
52;4.508966793896022e-05;0.4072934130565378;0.00023188072347046687;0.18064988766155649
53;4.431073072069378e-05;0.40729478624463206;0.0002278749160656705;0.18065049672192185
54;4.225625499068061e-05;0.4072947811658055;0.00021730945084040245;0.18065049446927198
55;4.0882893926765496e-05;0.40729434597571684;0.00021024672512865185;0.18065030144616356
56;4.0346498545307396e-05;0.4072943942747981;0.0002074882273440352;0.1806503228686156
57;3.728182958841676e-05;0.40729409380339343;0.00019172768424393258;0.18065018959829068
58;3.614682975430389e-05;0.4072941446392104;0.00018589076872197263;0.18065021214588
59;3.5172652962064824e-05;0.4072938982050183;0.0001808809110384267;0.18065010284308336
60;3.3885089534735655e-05;0.40729387540954454;0.00017425941319445552;0.1806500927324367
61;3.2202911443098764e-05;0.4072939653783253;0.00016560854724833693;0.1806501326369616
62;3.1357096697172694e-05;0.4072940155478423;0.00016125881161770821;0.18065015488902195
63;2.97212313771944e-05;0.40729396301161913;0.00015284611639869905;0.18065013158723875
64;2.7268318690870484e-05;0.40729394491862947;0.00014023162633226773;0.18065012356232
65;2.665628155471577e-05;0.4072938980924355;0.0001370841289030458;0.18065010279314866
66;2.5411411289445658e-05;0.4072938629395678;0.00013068218737337034;0.18065008720153486
67;2.4334147630089432e-05;0.4072938236293618;0.00012514218922926945;0.18065006976598574
68;2.4248077904711106e-05;0.4072937771922929;0.00012469956210199413;0.180650049169406
69;2.4161838170730306e-05;0.40729387552933793;0.00012425606067868712;0.18065009278556957
70;2.385664011224485e-05;0.40729394427729243;0.00012268653156396437;0.18065012327786298
71;2.1981231716271454e-05;0.4072939964884289;0.00011304194832485907;0.18065014643545807
72;2.1756594764610256e-05;0.4072939852018686;0.00011188671739834383;0.18065014142944574
73;1.9796091292168464e-05;0.40729398667004235;0.0001018045193175866;0.1806501420806358
74;1.8484511641866767e-05;0.4072940349950516;9.505951426204247e-05;0.18065016351458787
75;1.7916477701066992e-05;0.4072940329352983;9.21383101998005e-05;0.1806501626010101
76;1.6993074469749396e-05;0.40729404771050304;8.738956355516442e-05;0.18065016915436694
77;1.6702937961766487e-05;0.4072940613202429;8.589749083758837e-05;0.18065017519079643
78;1.5764521943384275e-05;0.40729412243784047;8.107153856946973e-05;0.1806502022987407
79;1.4489836725340359e-05;0.40729413611082527;7.451626894634321e-05;0.1806502083632217
80;1.3855007475978241e-05;0.40729411694115975;7.125155948293402e-05;0.18065019986075687
81;1.3408754213266796e-05;0.40729410345119194;6.89566317502954e-05;0.18065019387745077
82;1.3069838708007111e-05;0.40729411429194956;6.721370535169411e-05;0.1806501986857329
83;1.2356016336550539e-05;0.4072941161585894;6.354276130866361e-05;0.1806501995136576
84;1.1784864976045245e-05;0.40729410760859575;6.060552542428323e-05;0.1806501957214151
85;1.1229118483382602e-05;0.4072941069529142;5.774751150057802e-05;0.18065019543059577
86;1.1077765748922776e-05;0.4072941081286155;5.6969156210552634e-05;0.18065019595206336
87;1.072848407477161e-05;0.4072941026664863;5.517292015472748e-05;0.18065019352940442
88;1.0256353243165866e-05;0.40729406657994943;5.2744912945766384e-05;0.18065017752367335
89;1.0057207496208653e-05;0.40729408333912026;5.1720774556834035e-05;0.18065018495699348
90;9.74059061217245e-06;0.40729407956754404;5.0092522332118876e-05;0.18065018328415813
91;9.502392180335451e-06;0.4072940812106476;4.88675493565214e-05;0.18065018401293612
92;9.432638957811695e-06;0.4072940812169506;4.850883241664273e-05;0.18065018401573174
93;9.39233722078588e-06;0.40729408129175226;4.830157438246698e-05;0.1806501840489091
94;6.336384505185004e-05;0.4072948044159678;0.00032585855926869786;0.18065050478159003
95;0.0001418466767274708;0.4072965083200483;0.0007294688899899186;0.18065126052688535
96;0.00014580797421330415;0.4072977357998156;0.0007498404866080251;0.18065180496014882
97;0.00014849740048675017;0.4072972337989278;0.0007636712850705778;0.18065158230394796
98;0.00014938086531036563;0.4072970089947413;0.0007682146421593429;0.18065148259486913
99;0.00015707319803900238;0.4072968721215901;0.0008077736755216327;0.18065142188649871
100;0.00017227687729205973;0.40729532713520866;0.0008859609921677531;0.18065073662715667


==> errors/DEIM300/solution_y.csv <==
N;gmean(error_y);max(error_y);gmean(relative_error_y);max(relative_error_y)
1;1.2419700723882572;4.063650796766131;1.3945003381133407;1191.9404029510142
2;0.41586415937698695;1.7486328688906232;0.4669377497521024;36.70342305282935
3;0.3411307888453634;1.4802968353845571;0.38302613803806485;35.25117854188035
4;0.270690297255746;1.3118238286065693;0.30393462728233417;22.738470900144076
5;0.22552289940512554;1.084980920256468;0.2532200786996371;15.051937058033124
6;0.18664913664779553;0.8807952501852792;0.20957210640623722;11.332106229798155
7;0.1583529105631981;0.7502948418469928;0.1778007314596377;9.987609200650079
8;0.1359931512180219;0.7131389762425683;0.15269489947527926;6.3381208206809685
9;0.11733034531535232;0.6512407204878413;0.13174005545768475;6.219064272816279
10;0.10237228250267637;0.5817809544618537;0.11494494572554274;5.9004400046932375
11;0.09042808359314754;0.4782416357638476;0.10153384203783326;5.847153734490204
12;0.08302909081428868;0.47033311681667644;0.09322615559577925;4.2604225296558385
13;0.07460637209336432;0.4486415006298569;0.08376901619661763;3.093147853816997
14;0.06685249916370443;0.4323900225336427;0.07506286565201867;2.8980424339289605
15;0.05979468570371364;0.3757263069290449;0.06713825983815067;2.3200925101047987
16;0.05535838553329334;0.33535820447986936;0.06215712363756001;2.2772790748330696
17;0.05055458643101432;0.33468079002170587;0.05676335480102518;1.9552383728055514
18;0.04648677238848277;0.3300290674478321;0.052195959673069885;1.9258057376871527
19;0.04322973956636528;0.3269817273694398;0.04853892036699776;1.8536706915224175
20;0.040401325578272924;0.32642921803249725;0.045363139927188365;1.671029096215773
21;0.037163265208876285;0.32494232981109084;0.04172740314065539;1.6697344211381615
22;0.03452964645097013;0.31827851570073995;0.03877034134825682;1.6576560457268201
23;0.03188857240794332;0.3135926600622994;0.0358049086636342;1.6109220759899603
24;0.029454492767411886;0.31194992336563004;0.03307189201759803;1.4906975457574723
25;0.02780329017451103;0.30859385782337057;0.031217900021103254;1.469622657763106
26;0.025977022010845754;0.30809084384909713;0.029167342098383252;1.1862206613746968
27;0.024721397410352473;0.2984563231228112;0.027757510276458373;1.0993559424641275
28;0.022826715986040465;0.29716920552459225;0.02563013704455799;1.0964670463812758
29;0.021402254018816104;0.2957737098415211;0.0240307324058422;0.9615238771010527
30;0.02014693841141355;0.2922374331601429;0.022621247525425065;0.9336322213682853
31;0.018826515026769436;0.28923012882992005;0.02113865877608573;0.8732435453286793
32;0.01764535705024968;0.28871191212465747;0.019812439059329813;0.8647872514013057
33;0.016518656324804353;0.2830355181521558;0.018547364660584667;0.7448052235023638
34;0.015167329504526737;0.27623278872502055;0.017030077127113703;0.7000140826612065
35;0.014401606945185792;0.27474882367661313;0.016170313762728712;0.6829473753602949
36;0.013572602390474172;0.25690162131790834;0.015239496541328357;0.677469120448382
37;0.012950995836874368;0.25679127299677534;0.014541548524351173;0.6759717197396389
38;0.011967978960795291;0.252594294522943;0.013437804242150088;0.6493082066913768
39;0.011326041807468722;0.25197680413960105;0.012717028760306124;0.5578427213140614
40;0.010932455640082928;0.250235791630956;0.01227510503307753;0.5177927024869767
41;0.010516257920536115;0.24902367541163337;0.011807792757578012;0.5118861662837225
42;0.0100254474796457;0.24786031212688617;0.0112567043368602;0.500424075401643
43;0.009547605446783677;0.2466433728418902;0.010720177015304472;0.4839002590698359
44;0.009220518791508692;0.24477306610910587;0.01035291981522054;0.46357483628114377
45;0.008887094056595428;0.24449879657408782;0.009978546135927458;0.4537099888694306
46;0.00829306384781454;0.24420640733798174;0.00931156120174016;0.4534842206959968
47;0.007955854905581919;0.2433324146226577;0.008932938564679352;0.4237403591254808
48;0.007496243827473195;0.24331727331944966;0.008416881198988748;0.4059079811926856
49;0.007089264817970301;0.24307483354036008;0.00795991981241888;0.3681313580391385
50;0.006850782434731827;0.24289212098069138;0.007692148654760765;0.3508457867888036
51;0.006501588241600708;0.2428034378124896;0.007300068820298915;0.33372016763080026
52;0.0060677508548618265;0.24270689702110268;0.0068129504943877225;0.29438722168368325
53;0.005712520855298979;0.2426422970404635;0.006414093577050076;0.2762698428998882
54;0.005352563455884953;0.24263867625855956;0.006009928672960226;0.2744502689257032
55;0.005072676734656716;0.24251152964459094;0.005695668179842489;0.2616693206406851
56;0.004719879725064532;0.24226787759067966;0.00529954305565521;0.2560769483129452
57;0.004390062923431849;0.2421000446555117;0.004929220411319824;0.21479056572182748
58;0.0041728229041961525;0.2420991076556295;0.004685300459453847;0.20550360668395132
59;0.0039299768922841935;0.2420899190270215;0.004412629762108064;0.20369194363867482
60;0.003701283456112462;0.24205273670727337;0.004155849763011521;0.20124170356802695
61;0.0035003396327083275;0.24205002580383744;0.003930227394237365;0.1944165506342898
62;0.0032294359044316256;0.24204945810963507;0.0036260531237965487;0.18883767765726842
63;0.0028858952666687165;0.2420485512814813;0.003240321175687021;0.18153537470360104
64;0.0025698988562858896;0.2420389215828773;0.002885516248484477;0.1672219033840783
65;0.0024032866406758753;0.2420371177669759;0.0026984418606490336;0.1595602740099892
66;0.0021828402904204643;0.2420361013058833;0.0024509217981278164;0.14839439787022587
67;0.0019635809911431345;0.24203612951350384;0.0022047345720630413;0.1449789806467581
68;0.0017861135762621129;0.2420332481167422;0.0020054718236621923;0.1155997489537217
69;0.0016999733030065918;0.24203158094349655;0.0019087523914869833;0.11522276176787878
70;0.001597901416612228;0.24203072005981413;0.0017941447344642192;0.11300516137977223
71;0.0014982173922145883;0.24202918829949682;0.001682218200308935;0.10813739550852443
72;0.0014121107570916032;0.24202919276302046;0.0015855365374715185;0.10813739750280381
73;0.0012917963145538509;0.2420291858370503;0.0014504458983901885;0.10813739440831599
74;0.0011884526671757099;0.24202910289412433;0.0013344102914020408;0.10813735734984362
75;0.0011081025073452556;0.24202910177638046;0.001244192074762115;0.1081373568504414
76;0.0010242970458756223;0.24202903338267037;0.001150094199979657;0.10813732629248379
77;0.0009649294875572586;0.24202898810609103;0.0010834355243895743;0.10813730606314119
78;0.0008663320647035141;0.24202878270412903;0.0009727290407443965;0.10813721429060187
79;0.0007391533194730057;0.24202875167098553;0.0008299310722847098;0.1081372004251531
80;0.0006559764181169649;0.24202881198329024;0.0007365389530678812;0.10813722737238038
81;0.0005882184080945116;0.24202887160234937;0.0006604593679096799;0.10813725400986912
82;0.0005217876675592101;0.24202885738536498;0.0005858700583947903;0.10813724765779367
83;0.0004772449521652974;0.24202885520843295;0.0005358569114935503;0.10813724668515165
84;0.00042069433791302427;0.24202887581766425;0.00047236113776394;0.1081372558932501
85;0.0003261151195816774;0.2420288772449985;0.0003661663470247894;0.10813725653097571
86;0.0002692475970645423;0.24202887444752136;0.0003023147445257712;0.10813725528107732
87;0.0002310455490081108;0.24202887969705195;0.0002594209823364178;0.10813725762654056
88;0.00020739026120932024;0.24202890729716894;0.00023286051395882704;0.10813726995813076
89;0.00019501830781696724;0.2420288244391221;0.00021896912190975574;0.10813723293758194
90;0.00017833037237074647;0.24202882743069712;0.0002002316884244072;0.10813723427420226
91;0.00015734019209580403;0.2420288201884072;0.00017666363783991847;0.10813723103838441
92;0.0001462996031829618;0.24202882023767835;0.0001642671193454574;0.1081372310603985
93;0.00014333989552480568;0.24202882022028785;0.00016094392064544444;0.10813723105262851
94;0.00035391525178699544;0.24202861976461443;0.00039738070123653273;0.10813714149006545
95;0.0006958601272329544;0.2420258795531772;0.0007813209064208384;0.1081359171777003
96;0.0007048379782237917;0.2420257972908606;0.0007914013556366389;0.10813588042332067
97;0.0007107343138082153;0.24202644751855606;0.0007980218388100354;0.10813617094170802
98;0.0007121186270041374;0.24202695805268334;0.0007995761638800881;0.10813639904572817
99;0.000725224481863342;0.24202505481611236;0.0008142915901522225;0.10813554868942499
100;0.0007525303507644282;0.24202526101664135;0.0008449509790228568;0.10813564081875994


==> errors/EXACT/output.csv <==
N;gmean(error_output);max(error_output);gmean(relative_error_output);max(relative_error_output)
1;0.011651202371577981;0.15362352016342284;1.2046359329398024;58549.02877887443
2;0.0015262911372235755;0.04407380655607507;0.15780561433833004;483.2291881950821
3;0.00043104492486245;0.008751894100141433;0.0445664051349164;80.87694410811824
4;0.00031781221400817533;0.010260198522674013;0.03285909906219842;34.90817186494478
5;0.00015290594533133944;0.006047048789012965;0.01580918348440925;24.394446156549392
6;6.661043326043144e-05;0.002439490653648013;0.006886956286155101;9.279786701527328
7;3.268539335158429e-05;0.002030803837646644;0.003379393650361733;2.0872815440602595
8;2.3954806505036303e-05;0.001161817600171977;0.002476724698644008;1.8963225901326166
9;1.3786230795006516e-05;0.0006686049552431239;0.001425379841996247;0.4650530455039711
10;1.341195037613625e-05;0.0007512615523292965;0.0013866824074150086;0.3294313607098932
11;9.481156851989938e-06;0.0004259247058453486;0.0009802715518534657;0.1898464029766426
12;7.00330138494523e-06;0.0004278311198044893;0.000724082221599031;0.1184084307411868
13;6.034126642334224e-06;0.0005046615424537659;0.0006238777377171874;0.1263060198889103
14;5.248948183554333e-06;0.00043593249616868945;0.0005426969157683833;0.09112190637804676
15;2.8762522030329464e-06;0.0004289583535317387;0.0002973801883677608;0.07422074759203658
16;2.886545795841651e-06;0.00040588774158734076;0.0002984444589366649;0.07023290968541525
17;2.7925506033106614e-06;0.0004117511259393858;0.00028872614980123603;0.07481420375710959
18;2.8082195920953712e-06;0.0003761927701677603;0.00029034619091981986;0.04766907228220313
19;2.6619872981983535e-06;0.00027656910700613047;0.00027522700663594896;0.04863919103708779
20;2.2440889702696396e-06;0.00024039765884054098;0.00023201984860336396;0.04346205369158238
21;1.7357425182666386e-06;0.0002509228534064434;0.00017946111835942915;0.03632340299419085
22;1.3509177006989728e-06;0.0002463538357420081;0.00013967348199840748;0.030937953705576903
23;1.4142738846908952e-06;0.00035727756414238865;0.00014622397639174072;0.03139560899038883
24;1.2037007214910345e-06;0.00017704970824139465;0.00012445248956887523;0.023410753632337262
25;9.334310433362032e-07;0.0001569790776216884;9.6508887225859e-05;0.023568448257161274
26;7.623501393435263e-07;0.00012319068831656566;7.882056650008215e-05;0.02027341610063768
27;6.922677084850174e-07;0.00012138293346830586;7.157463498267276e-05;0.018550999101298652
28;6.204969043705439e-07;0.00012112046448775615;6.415413992860157e-05;0.015697336348398983
29;5.781447450335329e-07;0.00012189714022059484;5.9775284309424435e-05;0.0035100133584725756
30;4.5200242635407405e-07;0.00012226491653866134;4.673323380686831e-05;0.003483006933999061


==> errors/EXACT/solution_p.csv <==
N;gmean(error_p);max(error_p);gmean(relative_error_p);max(relative_error_p)
1;0.1895007713642528;1.2066395817926454;0.7545963287459548;96.61727519183174
2;0.058080618079018195;0.4397980133267803;0.23127832598358805;6.3174887776733835
3;0.03274293786570472;0.26945525594023884;0.13038311415801715;2.4828025770903555
4;0.022664551676911438;0.1610902000960105;0.09025075394123987;1.2220543499108258
5;0.012260249631584369;0.10167576257010488;0.04882058946197887;0.8937249825176159
6;0.008058003300348681;0.058336236597066944;0.03208715016667701;0.5767235391004112
7;0.005782798623735971;0.04787795334484418;0.02302723403146779;0.1870844948761076
8;0.004460011219465768;0.033840495852855194;0.01775986487097488;0.17732221301769693
9;0.003367388392111241;0.02479231886240245;0.013409016226454377;0.09708923390324974
10;0.0026643089613605144;0.02091880243523453;0.010609338138382066;0.07901702107221222
11;0.0022982604045338677;0.02020625312557125;0.009151724561742857;0.08032788131824657
12;0.0019939291581416692;0.022146111378417845;0.007939870701745561;0.052264780390442724
13;0.0018132457018154224;0.019502625695748656;0.007220385119563734;0.09265918665408893
14;0.001629420230544613;0.013772774095229258;0.00648838796328664;0.06709301625765468
15;0.001296043469976569;0.009672105442064429;0.005160874213327731;0.058911096965687144
16;0.0010797802223742594;0.006626359123719565;0.004299709102977352;0.06045608297999754
17;0.00098047056741758;0.006390749035342584;0.0039042558259281784;0.07629464446166653
18;0.0008313327666634191;0.008340740839309012;0.003310385752913989;0.037735120419346846
19;0.000708112613094267;0.004721540092612092;0.002819720333235734;0.05072855606714267
20;0.0006044787530373574;0.0042922154254789;0.0024070479743332988;0.04989365405411495
21;0.000541454847323162;0.0038427054492140853;0.002156085365934473;0.04529693882263396
22;0.0005000278609207122;0.003486140433876801;0.001991122175414213;0.05294476958564152
23;0.00048165741605191197;0.005908673484318069;0.0019179706512508557;0.05481401120506949
24;0.0004483237994662114;0.0035055321054918787;0.0017852354411600987;0.04853401700574935
25;0.0004018975145181375;0.0064973433095296676;0.0016003649315209042;0.049896599819549324
26;0.0003740170868931976;0.006296818182302191;0.0014893444423788984;0.053479959428283465
27;0.0003670967805394653;0.0060718928964844775;0.0014617876270122381;0.05448162832398187
28;0.0003086990345370221;0.0031305126613236853;0.0012292464905132262;0.05078470253813134
29;0.00024814923747633067;0.0030209718111939825;0.0009881358383540078;0.011638453032583191
30;0.00023341509096382136;0.0030084229882563307;0.0009294641359355884;0.009209440887700166


==> errors/EXACT/solution_y.csv <==
N;gmean(error_y);max(error_y);gmean(relative_error_y);max(relative_error_y)
1;1.6859731841730738;5.0480909735822825;1.6398714107515293;152.41102285771638
2;0.8747548437650418;2.6561296713738516;0.8508352761318032;43.92224900026641
3;0.5742511369851596;2.365275975274276;0.55854863587015;18.986718112656316
4;0.4567437242330443;2.2675858743631783;0.44425438224114794;12.273614752405512
5;0.3732014561726398;1.9900605670010256;0.36299651985777176;8.859906452667685
6;0.29876899745106106;1.854124103068864;0.29059936536250186;6.410574735084658
7;0.24041691094889225;1.4714291785397493;0.2338428764035508;3.6218857971390017
8;0.20862595338338963;1.3561675428346083;0.20292122063732743;3.392201844347997
9;0.17501376875886906;1.23826365825647;0.1702281380093923;2.207154099409067
10;0.1624156068317864;1.2350847908753537;0.15797446412763708;1.7987622128352407
11;0.142909604742751;0.9827901033165736;0.13900184020683745;1.4513788316336667
12;0.11913259868673888;0.9332155530558605;0.11587499997560066;1.0396908574292403
13;0.10895065560102311;0.8915390384671182;0.10597147509815484;1.0225507433396697
14;0.0989939973822647;0.8913110005012139;0.09628707482842318;0.9761850027374394
15;0.09019343979759473;0.8741878428265385;0.08772716241863525;0.9106876899233749
16;0.07949138768207155;0.7460416275626602;0.07731775053393358;0.8900457059274878
17;0.07363910924187607;0.6703608655542356;0.07162549860968893;0.8672180212131926
18;0.06931708133451174;0.5810112492126812;0.0674216535733082;0.8274004203005159
19;0.0651239901954323;0.5482989870524628;0.06334321961824824;0.8055221615798763
20;0.06087770848602894;0.4594826569396847;0.05921304955230917;0.780543365442341
21;0.0562529125446853;0.45205104607592256;0.054714715464932215;0.6553313319553227
22;0.05293044323139068;0.41567438472597296;0.05148309678254881;0.5439473628182918
23;0.049960672712578404;0.4079140573376027;0.04859453258947027;0.5423433466616273
24;0.04383460002588994;0.392177525464251;0.04263597313348848;0.3808850542514514
25;0.04116071710158532;0.3429544239975968;0.040035205692804325;0.37925175644551606
26;0.03972020277508493;0.33947393926250474;0.03863408123662585;0.37774119829766617
27;0.03823995082980936;0.33745133820120776;0.03719430575943918;0.37669682640394053
28;0.035879036148567967;0.3266327540680566;0.03489794866115575;0.3712148799389639
29;0.03410646068945944;0.32640446554609565;0.033173843054922464;0.3399133983959051
30;0.03197928026770196;0.2888549475123341;0.031104828914071;0.3315769917210567


==> errors/GEO-R/output.csv <==
N;gmean(error_output);max(error_output);gmean(relative_error_output);max(relative_error_output)
1;0.0017122755684055885;0.09416304433979938;0.0036547083469840734;0.22418893574442914
2;0.00041444267730041454;0.06709809634253561;0.0008845930760354537;0.1597511095247399
3;0.0002551370312725763;0.02168710828631637;0.0005445685583687258;0.05163394790570145
4;5.57204469134366e-05;0.004903217434085949;0.000118930612682773;0.005189500074109392
5;2.3675957076120846e-05;0.0031693432034411995;5.053434128567753e-05;0.003330023515546005
6;1.778114832752435e-05;0.001520289076397674;3.795236725364069e-05;0.0027123808320832165
7;7.878462813035296e-06;0.0007039157445762889;1.6815916979423563e-05;0.0008424518114211842
8;4.858958423395989e-06;0.00038025074874159515;1.0371038538013885e-05;0.0009053234341996441
9;3.5448124627237223e-06;0.00027163965617660324;7.56610439058769e-06;0.0006467357321674406
10;2.295005688931316e-06;0.00039786751268700016;4.8984968322146095e-06;0.0009472664659683385
11;1.5465179258993684e-06;0.0005770281274708466;3.3009125848872216e-06;0.001373822636038251
12;8.426575945963527e-07;0.00015035838884513986;1.7985818412911721e-06;0.0003579821299510755
13;5.574242908883381e-07;9.59517679718358e-05;1.189775317893653e-06;0.0002567122854266931
14;3.7442970069152e-07;3.6967353810535286e-05;7.99188739082626e-07;8.801405865940942e-05
15;2.658560521235076e-07;1.915748144709628e-05;5.674474078356202e-07;4.787686697969565e-05
16;1.255858714646659e-07;3.4835042526992765e-05;2.680524917683495e-07;8.293732605496892e-05
17;1.1723571507037427e-07;2.517114367517337e-05;2.5022978446822864e-07;5.992894507152315e-05
18;9.300277666693755e-08;3.1949724696112014e-05;1.985066133331887e-07;7.606779100196749e-05
19;9.364039571582822e-08;3.224288109748841e-05;1.9986755762461772e-07;7.676575507154527e-05
20;4.4420742632906395e-08;2.9130034025381946e-05;9.481234322048134e-08;6.935450496675499e-05
21;3.4739099243116124e-08;1.0889186383922222e-05;7.414768879097336e-08;2.9133261243028028e-05
22;2.4640078479648493e-08;1.5484655919717483e-05;5.259217742256749e-08;3.686678309255621e-05
23;2.299153872945111e-08;2.1305286852513206e-05;4.907350782489756e-08;5.07248848917674e-05
24;9.35282500629101e-09;8.617927389709124e-06;1.99628192150181e-08;2.0518070367920847e-05
25;7.17252730084016e-09;9.651711545988206e-06;1.5309156936555937e-08;2.297936472613333e-05
26;4.900520021342344e-09;7.298536639499531e-06;1.0459748277106733e-08;1.737678696746996e-05
27;4.360247845970036e-09;6.291810821235089e-06;9.306582708777767e-09;1.5723997467075196e-05
28;4.470810347756419e-09;6.277139925070507e-06;9.542569080129393e-09;1.5687333120246296e-05
29;3.738628620371913e-09;1.1557661698025079e-05;7.979788695968983e-09;2.8883996742512367e-05
30;3.4932647443328837e-09;9.575196340594339e-06;7.45608011637206e-09;2.3929575647460096e-05


==> errors/GEO-R/solution_p.csv <==
N;gmean(error_p);max(error_p);gmean(relative_error_p);max(relative_error_p)
1;0.1090643319161276;2.107099786258612;0.43813044986484867;6.0997497155864915
2;0.044484363057219804;0.9578889408672264;0.17870144763000123;1.2007033602771953
3;0.027564742703664907;0.7534131989642154;0.11073238068750924;0.9089033649212009
4;0.017655507956508346;0.5546193256758565;0.07092525583456637;0.5749116878028391
5;0.012951740910275122;0.2690646240624241;0.05202940293913538;0.4259307143395579
6;0.00741710139832382;0.14662995834080317;0.029795790385805092;0.3291641528935753
7;0.004831936685423549;0.1127442559318225;0.01941073269793746;0.24232918212350732
8;0.00305304938056465;0.10451842885020521;0.012264632030158585;0.1391987611246663
9;0.0023184564432376753;0.09487200754412727;0.009313644035787392;0.12346277519476376
10;0.0016856097126631455;0.07081315657969016;0.006771388305698283;0.0844447822364164
11;0.001220542974415917;0.07047055276546779;0.004903134077522828;0.07279982335458549
12;0.0008628022522071953;0.05182922529364928;0.0034660271810461976;0.06836944946552279
13;0.00072540946078848;0.05010615499987961;0.0029140963668661756;0.03178205706999916
14;0.0005110274408968384;0.04523870760389698;0.0020528863895264565;0.02909998137193134
15;0.00038974218894049205;0.04148670818434389;0.0015656623716644997;0.022123686355964452
16;0.00029994574449605034;0.0338527234276876;0.001204934387460072;0.019105238124757826
17;0.00024222673663775918;0.015879860506979433;0.0009730670626030971;0.014826620210871767
18;0.0002135739334185169;0.01477633078811729;0.0008579637529895604;0.01251714049004434
19;0.00014200194994067644;0.01486116144651597;0.0005704466081270189;0.009768066596162497
20;0.00011373599764572015;0.014044514010771168;0.00045689734617058823;0.009280930159762826
21;9.075123658388363e-05;0.010467939531732593;0.00036456355081205725;0.006152199046282256
22;7.394559606649217e-05;0.01027267183908862;0.0002970523607576038;0.005728324554552218
23;6.086410023327974e-05;0.009150172750397378;0.00024450170965456444;0.005251880349654898
24;4.8697855245431785e-05;0.009136781346563259;0.0001956277808820397;0.004888974366305325
25;3.9555595577011e-05;0.009065721507355332;0.00015890172873525026;0.003645553438406893
26;3.17333719408096e-05;0.008704390767409089;0.00012747849163782912;0.003319779029462086
27;2.4791721874213858e-05;0.006233842522759879;9.959267220402173e-05;0.0017412694764324475
28;1.9820063818591907e-05;0.005092972895154617;7.962065438467686e-05;0.00168942809236169
29;1.606601623189072e-05;0.004018659623501039;6.453999025664345e-05;0.0016621929449017903
30;1.441570720998798e-05;0.0040592588891772;5.791041098467504e-05;0.0014731201936383671


==> errors/GEO-R/solution_y.csv <==
N;gmean(error_y);max(error_y);gmean(relative_error_y);max(relative_error_y)
1;1.1550918807402264;8.00469010481177;1.054507039843992;42.17981104305318
2;0.39085474828048017;5.527885043845313;0.35681930631707903;2.6267947451504225
3;0.25585366681023536;3.796515197342251;0.23357405356221067;2.310163174262399
4;0.15432614632762331;2.8937333930975844;0.14088750033476485;0.7556647453433176
5;0.09553533031096853;1.984645801163252;0.08721616007046787;0.5295366968474703
6;0.06424955192996366;1.2649856561142687;0.05865473210109579;0.45293793067506527
7;0.04534375350911723;0.5406165967222263;0.04139524143973112;0.281387319883654
8;0.031907191167955685;0.45603937516940835;0.029128728432144698;0.2706636824873341
9;0.025717329463691364;0.2600978313886205;0.023477876883760056;0.256456033476328
10;0.019064775673765896;0.20261202386387217;0.017404624252184385;0.18114111667157254
11;0.014764343203608117;0.17009663444418657;0.013478671356342915;0.1466279197731449
12;0.009326608723395927;0.12368551094642896;0.00851445215802986;0.0740149946285489
13;0.007207474887392171;0.11749953320205304;0.00657985146894396;0.05926129872919202
14;0.00563131216548096;0.0837628609625395;0.005140940232610182;0.045179882037898314
15;0.003951697426754462;0.08104700918216452;0.003607585530923775;0.02028307935344233
16;0.0030455831287748195;0.07994947822636574;0.002780375226657321;0.017542531454652177
17;0.0024744068887852543;0.06534472621597269;0.0022589367366952625;0.015862064044183572
18;0.0019593947332462005;0.06195130291676555;0.0017887715899424926;0.012418298860290911
19;0.001372840932606359;0.050879014358517105;0.0012532946098553466;0.007516790235490327
20;0.0012018272114806897;0.04413481788406151;0.0010971726806445067;0.006471640451571204
21;0.0010222091417312086;0.04346407219660459;0.0009331956653159645;0.005960072262208218
22;0.0006794751140354814;0.038347564062447714;0.0006203067505677962;0.005172915682187034
23;0.0006040945466867088;0.03622640603838133;0.0005514902864733776;0.005062940243758478
24;0.00046158212304417954;0.03238642447068356;0.00042138777558050207;0.004007477461330908
25;0.0004020027176848232;0.031522291609547046;0.0003669965159510977;0.003936644962534344
26;0.00031401894309381534;0.031357724791859824;0.0002866743257900792;0.0038801867571318024
27;0.0002373099129209997;0.027705397020294172;0.0002166450807701914;0.003428249827842449
28;0.00019588558487761758;0.026894023645970017;0.0001788279631270823;0.0033278509550594597
29;0.000155506726927451;0.02465851221382142;0.00014196527654839698;0.0030512300614195143
30;0.0001317432832787963;0.023647839667554592;0.00012027114205029643;0.0029261700241926033


==> errors/POD_DOLPH/output.csv <==
N;gmean(error_output);max(error_output);gmean(relative_error_output);max(relative_error_output)
1;0.00764834872421;0.176844440985;0.0168024186993;3.98039113423
2;0.00141276899557;0.135390602404;0.00310366813086;0.0810502441247
3;0.000892624729957;0.0767348959711;0.00196097942117;0.0534178696859
4;0.000337381591933;0.0386030928244;0.000741183093701;0.0492017028505
5;0.000276034645088;0.0190521337868;0.000606411900075;0.0380705426284
6;0.000216295621446;0.0200200632257;0.000475173102773;0.0183547572486
7;9.85886180908e-05;0.0203664055922;0.00021658625932;0.0121921471349
8;0.000109471726562;0.00674350922345;0.00024049502079;0.0284663220043
9;4.99360452715e-05;0.00415221343088;0.000109702939954;0.00721673709962
10;4.5594308404e-05;0.00446145315644;0.000100164713683;0.00739758864308
11;4.34640588573e-05;0.00455790730635;9.54848349136e-05;0.00869026234094
12;2.96975574231e-05;0.00358639096251;6.52416373996e-05;0.00763631361206
13;3.74445369421e-05;0.00437572603265;8.22607350149e-05;0.0125858990403
14;4.25805387443e-05;0.00224901580966;9.35438571414e-05;0.00714844731231
15;3.02320314554e-05;0.00515678199275;6.64158067268e-05;0.00489863958492
16;2.68427011157e-05;0.00408087079108;5.89698926435e-05;0.00382027402698
17;2.46846272282e-05;0.00212596943868;5.42288874477e-05;0.00269516193298
18;2.29104137328e-05;0.00210077975667;5.03311731714e-05;0.0047834932718
19;2.08623490216e-05;0.00205163788687;4.58318437029e-05;0.00632850963887
20;1.86782465333e-05;0.00199702474406;4.10336570859e-05;0.00622039271638
21;2.15783093276e-05;0.00194723264052;4.74047145626e-05;0.00524455106765
22;2.25405404799e-05;0.00216164584372;4.95186101615e-05;0.0047521992812
23;2.18357671498e-05;0.00211226160109;4.797031562e-05;0.00479401076109
24;2.14934248011e-05;0.00211987818292;4.72182343946e-05;0.00514127398262
25;2.031896619e-05;0.00212805195847;4.46381029124e-05;0.00535425713728
26;2.01614293746e-05;0.00202173052881;4.42920151977e-05;0.00487488545651
27;2.13715816862e-05;0.00198906383077;4.69505610566e-05;0.00481827090527
28;2.06689375841e-05;0.002118093964;4.54069441499e-05;0.00483592972924
29;1.96636814315e-05;0.00203763543086;4.31985282701e-05;0.00472200361926
30;1.87514532883e-05;0.0019714972589;4.11944827221e-05;0.00529153519153
31;1.78963225291e-05;0.00235034285041;3.93158726353e-05;0.00470142774172
32;1.90835723495e-05;0.00197650550052;4.19241047261e-05;0.00461532026739
33;1.87750006565e-05;0.0019840532418;4.12462132005e-05;0.00462345999711
34;1.92752641173e-05;0.00196676338126;4.23452263904e-05;0.00452704655033
35;1.85792271701e-05;0.00196310844397;4.08161245361e-05;0.00479064947407
36;1.78114557e-05;0.00196015867985;3.91294313463e-05;0.00450067504189
37;1.90912428644e-05;0.00196069289285;4.1940955841e-05;0.00446088112925
38;1.90789057442e-05;0.00195890011636;4.19138528065e-05;0.00436407306216
39;1.9149544038e-05;0.00195436471247;4.20690358703e-05;0.00416323296354
40;1.95220462249e-05;0.00195176635044;4.28873743036e-05;0.00440137104713
41;1.86980757714e-05;0.00195284239357;4.10772193204e-05;0.00440302292753
42;1.89233846445e-05;0.0019545530579;4.15721933544e-05;0.00447455423973
43;1.72617544323e-05;0.00195803091635;3.79218097808e-05;0.00453740183244
44;1.68737800439e-05;0.00195945005765;3.70694809509e-05;0.00446906978802
45;1.65464732854e-05;0.00196040705395;3.63504309444e-05;0.0045131947958
46;1.70303364761e-05;0.00195929520084;3.74134148925e-05;0.00441425828023
47;1.8254213896e-05;0.00195343988156;4.01021130138e-05;0.00415345634701
48;1.94111045569e-05;0.00195485828175;4.26436500142e-05;0.00416933869512
49;1.88370779427e-05;0.001959030282;4.13825888539e-05;0.00444354393663
50;1.80568922667e-05;0.00195488984039;3.96686232826e-05;0.00447594404742
51;1.79910816453e-05;0.00195704430004;3.95240459815e-05;0.00450412706255
52;1.84196149969e-05;0.00195648569401;4.04654775323e-05;0.00452694346889
53;1.8577163928e-05;0.00195552934079;4.08115918638e-05;0.00455944508187
54;1.84254614959e-05;0.00195166466533;4.04783215236e-05;0.00453662269687
55;1.71132889819e-05;0.00195164684966;3.75956506646e-05;0.00486735405323
56;1.70093726881e-05;0.00195130488967;3.73673602007e-05;0.004456479501
57;1.7386475199e-05;0.00194819074889;3.81958049421e-05;0.00445859027163
58;1.71735148392e-05;0.00194840813968;3.77279589716e-05;0.00441144570832
59;1.81505572384e-05;0.0019472975795;3.98743929367e-05;0.00452641092883
60;1.79355486032e-05;0.00194818953153;3.94020471738e-05;0.00448032189039
61;1.78868783538e-05;0.00194798293062;3.92951250213e-05;0.00447010275487
62;1.73445753455e-05;0.00194852457507;3.81037564613e-05;0.00434870996124
63;1.77884746073e-05;0.00194839944653;3.90789449006e-05;0.00439820676543
64;1.76229057962e-05;0.00195096906142;3.8715211945e-05;0.00441538817278
65;1.72366023713e-05;0.00195033111959;3.78665540027e-05;0.00460208211377
66;1.72627592962e-05;0.0019493512568;3.79240173351e-05;0.00457592662926
67;1.75735951517e-05;0.00195144941052;3.86068829284e-05;0.00456171367991
68;1.76280561123e-05;0.00195204257256;3.87265265137e-05;0.00470789018842
69;1.78326863515e-05;0.00195247387772;3.91760723021e-05;0.00466577744795
70;1.82359509502e-05;0.00195294056062;4.00619917179e-05;0.00453830822286
71;1.86025624016e-05;0.0019534603198;4.0867388978e-05;0.00451451654142
72;1.77700113177e-05;0.00195342903901;3.90383834757e-05;0.00453129371927
73;1.75219087214e-05;0.00195278211032;3.84933346223e-05;0.00453543224869
74;1.79548630131e-05;0.00195261779958;3.94444783985e-05;0.00443414910092
75;1.75287477771e-05;0.00195363295546;3.85083591303e-05;0.00452801705329
76;1.71444082552e-05;0.00195340286627;3.76640156253e-05;0.00446588176312
77;1.69226658565e-05;0.00195332986509;3.71768766675e-05;0.00451658348387
78;1.61767874922e-05;0.00195343583981;3.55382797588e-05;0.00467225471611
79;1.65285678704e-05;0.00195332455585;3.63110950969e-05;0.00469515548612
80;1.70078264037e-05;0.00195348528468;3.73639632167e-05;0.00466462182539
81;1.66009173931e-05;0.00195357980451;3.64700375061e-05;0.00469096916168
82;1.69341904838e-05;0.00195402823183;3.72021947617e-05;0.00468509172121
83;1.67171243823e-05;0.0019540298312;3.67253290153e-05;0.00471037188637
84;1.63951551361e-05;0.00195376796011;3.60180048231e-05;0.00470264466809
85;1.55256715209e-05;0.001954038242;3.41078633949e-05;0.00470445019038
86;1.57477206734e-05;0.00195410568526;3.45956762506e-05;0.00470451139089
87;1.49795672437e-05;0.00195346689123;3.29081439458e-05;0.00471202046014
88;1.65020277318e-05;0.00195294852303;3.62527898943e-05;0.00472958047672
89;1.64550344084e-05;0.00195290782283;3.61495517283e-05;0.0047337350165
90;1.67253040281e-05;0.00195254666196;3.67432986239e-05;0.00470598682301
91;1.60578393236e-05;0.00195258676892;3.52769662382e-05;0.0046670106458
92;1.69537814856e-05;0.00195259255493;3.72452336224e-05;0.00464788682726
93;1.6923078634e-05;0.00195257911281;3.71777834855e-05;0.00459784579608
94;1.68709704479e-05;0.00195244988403;3.70633086371e-05;0.00459807847497
95;1.68407039264e-05;0.00195219314606;3.69968170604e-05;0.00461100719175
96;1.66647438092e-05;0.00195218156738;3.66102557685e-05;0.00460863278599
97;1.65177109731e-05;0.00195222837627;3.6287243918e-05;0.00460974354712
98;1.64459562494e-05;0.00195219259945;3.61296082041e-05;0.00461407814554
99;1.68481312172e-05;0.00195226729334;3.70131338438e-05;0.00461377537606
100;1.63603027013e-05;0.00195120191761;3.59414385964e-05;0.00461519077135


==> errors/POD_DOLPH/solution_p.csv <==
N;gmean(error_p);max(error_p);gmean(relative_error_p);max(relative_error_p)
1;0.275840518941;0.84794877108;0.207513369898;0.614521744324
2;0.169917867971;0.746328082608;0.127828317334;0.578305863515
3;0.0916567875407;0.289456093581;0.0689529186272;0.216520214612
4;0.0676148535147;0.259655495833;0.0508662982578;0.19672911803
5;0.041923614728;0.249924567217;0.0315389146015;0.174967771334
6;0.033296046582;0.118948473559;0.0250484405157;0.0976757207341
7;0.0227935433773;0.108834462642;0.0171474626582;0.0939558199831
8;0.0174882501772;0.0630516767148;0.01315631852;0.0300908149224
9;0.0129917585185;0.0701182737493;0.00977363152244;0.0290145961798
10;0.00941864027112;0.0526850259512;0.00708559347997;0.0288184339184
11;0.00714250401704;0.0476914159597;0.00537326816154;0.0294810432914
12;0.00529721536489;0.0281805985597;0.00398506722531;0.0268087363313
13;0.0050197601851;0.0289486664602;0.00377633915456;0.0244779705632
14;0.00380725073871;0.0225152762306;0.00286417468279;0.0215851185532
15;0.00337684143426;0.0227317437782;0.00254038002947;0.022412579723
16;0.00307521563064;0.0242760418942;0.00231346852569;0.02216117984
17;0.00255966172786;0.0230593038062;0.00192562003939;0.021377680372
18;0.0022937268494;0.0226032918272;0.00172555863066;0.0213158664754
19;0.00215294968959;0.0225112213639;0.00161965271463;0.0213916005278
20;0.0019182134604;0.0228098762769;0.00144306188547;0.0214196465559
21;0.00182609307226;0.0223403550533;0.00137376020255;0.0214805242367
22;0.00174252696811;0.0223779998613;0.00131089386243;0.0212921589
23;0.0016955782883;0.0220522785018;0.00127557461783;0.0211843448872
24;0.00149970980627;0.0214979257971;0.00112822379019;0.0211722201282
25;0.00140604329729;0.0214375372449;0.00105775896871;0.0210116492938
26;0.00137225129572;0.0215005505005;0.00103233742387;0.0210540188426
27;0.00135105588717;0.0214633995857;0.00101639222963;0.0211032902052
28;0.00131159166538;0.0214484439906;0.000986703503379;0.0209689202003
29;0.00124303985474;0.021424629242;0.000935132337209;0.0209404174181
30;0.00120771046468;0.0214373240301;0.000908554223104;0.0209358958562
31;0.00114727744216;0.0213889654028;0.000863090778489;0.020973968543
32;0.00112610967118;0.021452896619;0.000847166375839;0.0207765454953
33;0.00104508483582;0.021256236654;0.000786211818853;0.0206432639883
34;0.00101641442388;0.0212691996108;0.000764643218923;0.0206383659289
35;0.00103123411467;0.021187108592;0.000775791994269;0.0207027773782
36;0.00100952646683;0.0212060204089;0.000759461445108;0.0206656393993
37;0.00091787189817;0.0213061681811;0.00069051019573;0.0207022160739
38;0.000877477304494;0.0212390439036;0.000660121555614;0.0206659581012
39;0.000889141111956;0.0212281224668;0.00066889617655;0.0207240954473
40;0.000877614179279;0.0212266540792;0.000660224525794;0.020806455669
41;0.000860433091394;0.0212318220355;0.000647299283849;0.0208214425267
42;0.00083434791985;0.0212315258906;0.000627675546655;0.0207433806315
43;0.000810966778727;0.0211840926772;0.000610086037306;0.0207835407834
44;0.00079650803893;0.0212785042522;0.000599208803493;0.0207872626161
45;0.000770228386666;0.0213282849446;0.000579438759476;0.0207960125952
46;0.000773339961291;0.0213327176373;0.000581779580682;0.0207943907777
47;0.000721156157882;0.0213867006499;0.000542521980163;0.0207546656289
48;0.000713554121436;0.0214824592648;0.000536803008175;0.020772212994
49;0.00067489125853;0.0213356914335;0.000507717139999;0.0207606819789
50;0.000677788937384;0.0213262035529;0.000509897048542;0.020754694866
51;0.000680946756154;0.0213198456725;0.000512272658974;0.0207698825998
52;0.000675535293638;0.0213226661057;0.000508201644219;0.0207838193124
53;0.000660073130733;0.021362393997;0.000496569540485;0.0208022189469
54;0.000653576109256;0.0213620599125;0.00049168186544;0.020836329034
55;0.000646991268984;0.021355554954;0.000486728124777;0.0208385610232
56;0.000633055419491;0.0213829786796;0.000476244258586;0.0208038616866
57;0.000614402667466;0.0213886523827;0.000462211891457;0.0207884825961
58;0.000614811570643;0.0213931810666;0.000462519507164;0.0207789422537
59;0.000612905114432;0.0213803797631;0.000461085290196;0.0207787618648
60;0.000591257666553;0.0213594312387;0.000444800029146;0.020784115651
61;0.000589716325938;0.0213592713354;0.000443640486718;0.0207848241743
62;0.00057545209333;0.0213576115694;0.000432909579639;0.0207837090627
63;0.000559308220519;0.021347882741;0.000420764629132;0.0207770634203
64;0.000553823210843;0.0213517920832;0.000416638285235;0.0207772494082
65;0.000554864672944;0.021360127164;0.00041742177169;0.0207712757957
66;0.000548298923013;0.0213530901954;0.00041248239259;0.0207584711866
67;0.000547963125611;0.0213656289434;0.000412229773973;0.0207710692216
68;0.000526558114961;0.0213101677428;0.000396126897174;0.0207729606958
69;0.000525852410166;0.0213321717855;0.000395595999173;0.0207741725757
70;0.00052584046738;0.0213370443982;0.000395587014677;0.020771657068
71;0.000525046877015;0.0213350190223;0.000394990000825;0.0207702879634
72;0.000524552256928;0.0213324835069;0.000394617900738;0.0207703333503
73;0.000510730909502;0.021335299072;0.000384220173849;0.0207669833511
74;0.000513845990259;0.0213332228274;0.000386563632699;0.0207707188934
75;0.000509330153706;0.0213325866231;0.000383166392639;0.0207667231841
76;0.000478263784992;0.0213283550528;0.000359795327043;0.0207657528243
77;0.000476848287322;0.0213316141169;0.000358730455599;0.020763490108
78;0.000471177550872;0.0213364086419;0.000354464390429;0.0207497209269
79;0.000464942952621;0.0213407497126;0.000349774134994;0.0207459778429
80;0.000463741459728;0.0213431618605;0.000348870258217;0.0207446760035
81;0.000456020718004;0.021346802197;0.000343061984874;0.0207448901225
82;0.000453002410204;0.0213455285443;0.000340791327809;0.0207453086792
83;0.000436925953643;0.0213458179979;0.000328697094193;0.0207457167824
84;0.00042952199644;0.021344338949;0.000323127136176;0.0207328204235
85;0.000432639624136;0.0213429834177;0.000325472511075;0.020730221177
86;0.000431270340062;0.0213432891412;0.000324442405877;0.0207225201319
87;0.000427824369515;0.0213435995678;0.00032185002038;0.0207294828226
88;0.000430657505495;0.0213451060791;0.000323981373659;0.0207306394514
89;0.000428268648348;0.0213422762437;0.000322184249006;0.020727516609
90;0.000433227206663;0.0213422238735;0.000325914546316;0.020726763046
91;0.000428242058821;0.0213420058358;0.000322164245845;0.0207377124781
92;0.000418142944282;0.0213373829099;0.000314566735157;0.0207362439384
93;0.000417131960845;0.0213350597077;0.00031380617764;0.0207368554752
94;0.000407883273206;0.0213350950743;0.000306848438631;0.0207371773331
95;0.000393807996728;0.0213297118402;0.000296259682253;0.0207263044077
96;0.000394057576985;0.021329039133;0.000296447440166;0.0207208246499
97;0.000391679654174;0.0213524511077;0.000294658541357;0.0207223592615
98;0.000386135161844;0.0213531268703;0.000290487448973;0.0207207253026
99;0.000382075961396;0.0213515632251;0.00028743373385;0.0207236282595
100;0.000391491273316;0.0213494887848;0.000294516823429;0.0207201010989


==> errors/POD_DOLPH/solution_y.csv <==
N;gmean(error_y);max(error_y);gmean(relative_error_y);max(relative_error_y)
1;2.12553339547;5.13155524348;0.566777402209;1.2272808365
2;1.46741872137;4.06095897142;0.391289909922;0.818603855103
3;1.13451946856;3.7168810384;0.302521709851;0.57264645729
4;0.940739204877;2.76810107979;0.250849844953;0.4462854803
5;0.794829248834;2.71545424914;0.211942685922;0.404928946968
6;0.690554706058;1.86200830459;0.18413768667;0.403534172139
7;0.580263612406;1.80384238359;0.154728363025;0.313781067804
8;0.505245597148;1.33308129063;0.134724670823;0.263154721538
9;0.43593191728;1.29886541959;0.11624205018;0.229701784899
10;0.383597987891;1.12720228546;0.102287111335;0.190193022975
11;0.340320442969;1.09252454693;0.0907470741205;0.185974174759
12;0.309872484929;0.815237122771;0.0826280699226;0.17642846387
13;0.286475619039;0.737069791558;0.0763892524582;0.145300897243
14;0.256616470056;0.649336805769;0.0684272552821;0.142548218107
15;0.235420523382;0.648330387806;0.0627753169879;0.139690421737
16;0.220957040324;0.646399480504;0.0589186025407;0.12916073706
17;0.210023943941;0.642028507324;0.056003272215;0.128440447957
18;0.192519282458;0.639462284454;0.0513356219287;0.11815529881
19;0.185995520179;0.615093980692;0.0495960486785;0.114756700096
20;0.176913185022;0.611772290206;0.0471742272489;0.0986030166282
21;0.168092148797;0.607862834761;0.0448220816618;0.096974620252
22;0.162601446288;0.596038177026;0.0433579757058;0.0966730658571
23;0.156310921618;0.584886688486;0.0416805956943;0.0942495106773
24;0.145022057036;0.581139966368;0.038670399122;0.089541583378
25;0.141144824112;0.528857661831;0.037636527808;0.0932113055371
26;0.13338531029;0.527426374984;0.0355674391286;0.0933859459709
27;0.127146910289;0.514371480253;0.0339039582562;0.0941302108365
28;0.118916657411;0.505360122385;0.031709346139;0.0944411473945
29;0.113091110428;0.451917381619;0.0301559532858;0.0943901542101
30;0.107951054132;0.412625876149;0.0287853477895;0.0942887507356
31;0.105088049277;0.41248132223;0.0280219222616;0.0942150097805
32;0.102108996878;0.408126560422;0.0272275524422;0.0931441002984
33;0.0995813199033;0.401051573961;0.0265535427124;0.0916122626712
34;0.0962049673509;0.400970719567;0.0256532320738;0.0915133415583
35;0.0934542141984;0.397115770995;0.0249197386697;0.0900704214094
36;0.0903459041064;0.394260572142;0.0240909020478;0.0891809568806
37;0.087289523667;0.394040620975;0.0232759125636;0.0891202121973
38;0.0859943032434;0.395016072524;0.0229305396476;0.0893271652436
39;0.0842934353066;0.395462892046;0.0224770000736;0.0895095719901
40;0.0821760761295;0.395511093514;0.0219124023418;0.0891493198274
41;0.0788944958662;0.394674557907;0.021037362909;0.0891024575667
42;0.0771570356099;0.393549344265;0.0205740659254;0.0885274416982
43;0.0740815424894;0.392821888777;0.0197539800095;0.0883400144865
44;0.0724394801939;0.392896868106;0.0193161210683;0.088269533214
45;0.0705343457283;0.3923989557;0.0188081134475;0.088026899389
46;0.0688638246266;0.392428436957;0.018362665913;0.088033171644
47;0.0668903805784;0.3924337762;0.0178364434159;0.0880124928233
48;0.0659279666039;0.390734207746;0.0175798139537;0.0874163422266
49;0.0646899461826;0.389643361408;0.0172496935238;0.0871532110588
50;0.0633231319127;0.389071252851;0.0168852299765;0.0869859180183
51;0.0612380499327;0.388305176812;0.0163292390188;0.0868557533312
52;0.0602756358073;0.382999272381;0.0160726095163;0.0857233457495
53;0.0582893125536;0.380781050851;0.0155429527553;0.0853160805558
54;0.0578472133289;0.37611247771;0.0154250661812;0.0841648350531
55;0.0563798057511;0.375407603084;0.0150337792428;0.0839613460834
56;0.0552070785255;0.371900244252;0.014721069364;0.0828591974304
57;0.0538237376913;0.368832925907;0.0143521989778;0.0820808396492
58;0.0528745735404;0.367974036363;0.0140991026055;0.0817741181426
59;0.0520089897149;0.367988624059;0.0138682930811;0.0817808623997
60;0.0509586189699;0.367804054077;0.0135882097837;0.0817288975245
61;0.0499111295767;0.367741454801;0.013308894804;0.0816367835152
62;0.0489462946042;0.366647953225;0.0130516197782;0.0811791323413
63;0.0470909560824;0.366551821576;0.0125568903376;0.0811566859364
64;0.0458828412545;0.366423004454;0.0122347442894;0.0810756252532
65;0.0447459620187;0.366435955141;0.0119315933433;0.0810792671728
66;0.0439674408538;0.365508455466;0.011723999238;0.0806062397974
67;0.0429074598659;0.364913128174;0.0114413533516;0.0803771467757
68;0.0420242024253;0.364569984865;0.0112058311252;0.0802420590386
69;0.0412503254353;0.36449411175;0.0109994753977;0.080215238783
70;0.0402155670238;0.364210730636;0.0107235551578;0.0801425817777
71;0.0391001865855;0.364213177594;0.0104261369057;0.0801421540211
72;0.0374049509725;0.364205701387;0.00997409920123;0.0801422154601
73;0.0365468403225;0.364213693441;0.00974528241291;0.0801167131891
74;0.0361729182903;0.364224911333;0.00964557541301;0.0801080546003
75;0.0358494202359;0.364332197307;0.00955931405986;0.0801235506189
76;0.0351766007086;0.364313741828;0.00937990549132;0.0801224080261
77;0.0343094674141;0.364309954254;0.00914868279819;0.0801200115836
78;0.0336344805297;0.364365007128;0.00896869629991;0.0801415209484
79;0.0327710145432;0.364368244592;0.00873845150121;0.0801349599613
80;0.0323653160276;0.364362462941;0.00863027124338;0.0800982599743
81;0.0315082282285;0.364351425538;0.00840172720014;0.0800982485138
82;0.0304557090371;0.364346243047;0.00812107101552;0.0800958699647
83;0.0296898702396;0.364368493015;0.00791685868695;0.080100617305
84;0.0292559207938;0.364374893031;0.00780114526645;0.080097075064
85;0.0288456148506;0.364374421239;0.00769173642953;0.0800956011652
86;0.02838624291;0.364456382651;0.00756924405389;0.0801312995237
87;0.028118625444;0.364439458161;0.00749788336274;0.0801134794692
88;0.0275925656928;0.364487554447;0.00735760855932;0.0801286210941
89;0.0270482143437;0.364503147885;0.00721245626757;0.0801419208146
90;0.0267792169111;0.364505496545;0.0071407276058;0.080142849805
91;0.0263191842873;0.364620753942;0.00701805905773;0.0801800953304
92;0.0257563953819;0.364670511516;0.00686799035759;0.0801903703984
93;0.0250882909761;0.364708029158;0.00668983908491;0.0802029282281
94;0.0243159421553;0.36472320237;0.00648389084661;0.0802058172535
95;0.0237672892569;0.364838264674;0.00633759153879;0.0802283244133
96;0.0233479791467;0.364846011859;0.00622578172415;0.0802298304556
97;0.0229158393844;0.364866459849;0.0061105508591;0.0802269714338
98;0.0224822325028;0.364871328427;0.00599492878398;0.080228003288
99;0.0221905477353;0.36482874498;0.00591715050245;0.0802141967398
100;0.021938897465;0.364824201956;0.00585004749351;0.0802084853236


==> errors/RB_simple/estimator.csv <==
eigy;N;eigp
3223.92245710008;1;45.2226415005194
80.7110284207324;2;1.79333877159006
24.0887835899939;3;0.521742236772305
7.84192292044318;4;0.141398005260913
6.63984120979232;5;0.110989162848017
2.2211072070852;6;0.043953353366888
1.02479358889041;7;0.014571090063399
0.41309550917402;8;0.007427600749241
0.228837853743897;9;0.003319797475644
0.120888136658217;10;0.002184487691908
0.099481063020281;11;0.000983336876421
0.044120979054575;12;0.000617297547747
0.021480808916444;13;0.000229525061788
0.017239195683156;14;0.000187958673937
0.006254215024107;15;0.000103600077701
0.005360309397072;16;7.37811583233963E-05
0.002539692773855;17;2.58463247013308E-05
0.001737574975047;18;1.73503913982306E-05
0.001059972912547;19;1.35951694454589E-05
0.000753458763377;20;6.08617453699236E-06
0.000292772831828;21;4.49324611074159E-06
0.000178083415857;22;2.82421426421076E-06
0.000112485331537;23;1.61263204169282E-06
9.28534273248293E-05;24;9.1286640734702E-07
3.11364559257072E-05;25;5.23266970802626E-07
2.1393737337756E-05;26;3.44655628924573E-07
1.62466727485755E-05;27;2.21002854173052E-07
1.14853874612039E-05;28;9.15149095998173E-08
1.017276082057E-05;29;7.57424670024619E-08
6.15018849105967E-06;30;5.95433893460947E-08
2.75034065452963E-06;31;4.21453374413686E-08
1.86301864408757E-06;32;1.64894239614691E-08
1.39300193983184E-06;33;1.55088919726002E-08
1.04683689309083E-06;34;8.21103035761436E-09
6.36568405650555E-07;35;7.20563898034857E-09
5.5074571242745E-07;36;4.54191180676696E-09
2.82461522059259E-07;37;3.65856413013852E-09
2.6503510765117E-07;38;2.34950740401126E-09
1.45019198340654E-07;39;1.39385493043521E-09
8.53049461766043E-08;40;7.31087228899689E-10
5.20235469655216E-08;41;5.10973266112432E-10
2.87358422100553E-08;42;4.49961333228776E-10
2.01155314783338E-08;43;2.61540701466322E-10
1.16223150218299E-08;44;1.99697280802952E-10
9.29989042455449E-09;45;8.78373663099372E-11
5.84718789669792E-09;46;6.95592038608937E-11
2.60915945882795E-09;47;5.90240090453176E-11
1.93184050515959E-09;48;2.98453348782262E-11
1.22932960116229E-09;49;1.81119740985427E-11
9.04476416066048E-10;50;1.25223589405864E-11
5.74861038259502E-10;51;7.22154010756618E-12
5.24180859647273E-10;52;5.20525824082254E-12
4.5306023206626E-10;53;3.2470918786979E-12
2.68948600571775E-10;54;2.58705967276817E-12
1.53264316724854E-10;55;2.03453192867057E-12
8.42452881047202E-11;56;1.14378507249875E-12
4.86321040750683E-11;57;7.66432351047104E-13
3.95530344287862E-11;58;4.86348714273956E-13
2.95612729986098E-11;59;2.28827330492814E-13
1.36224158655894E-11;60;1.98965220907401E-13
7.74026774418195E-12;61;1.84905320499904E-13
4.75337926291681E-12;62;9.87222490784862E-14
4.0480208120964E-12;63;5.04789920016476E-14
2.70414808129556E-12;64;3.55778001041891E-14
1.44483562621598E-12;65;3.16355352075183E-14
6.49292370932351E-13;66;1.85107524059052E-14
6.36412729987684E-13;67;8.68532185969792E-15
4.92283728763207E-13;68;6.56718325387172E-15
4.37269807567765E-13;69;5.79193382565087E-15
3.7468701242214E-13;70;4.78775195199373E-15
2.74667720946619E-13;71;4.1658640825928E-15
2.57993396804351E-13;72;3.32565122508776E-15
2.15875196164154E-13;73;2.27737907391299E-15
2.10200240032396E-13;74;2.24744032741422E-15
1.98839712854914E-13;75;2.13894374956705E-15
1.86515210912827E-13;76;1.44571747754196E-15
1.76885881428312E-13;77;1.40220520633385E-15
1.62743550310987E-13;78;1.31328573029857E-15
1.61367920009709E-13;79;1.08405899687761E-15
1.47856875780699E-13;80;8.03657278533819E-16
1.42366262908357E-13;81;5.27466644595644E-16
1.20344345721193E-13;82;5.08975542984954E-16
1.06999997551193E-13;83;3.52075457399224E-16
6.77578918852153E-14;84;2.98823526715493E-16
6.77353898904308E-14;85;2.90715790229805E-16
4.66593413084015E-14;86;2.36265636723885E-16
3.85599971846927E-14;87;1.85117052631163E-16
1.09416351909136E-14;88;1.6399738291071E-16
2.93586678998668E-15;89;1.48260182758501E-16
-4.03966519909806E-14;90;9.73786327682831E-17
-6.14440849693293E-14;91;9.71735490390013E-17
-7.43223730920233E-14;92;8.46264110503494E-17
-7.53704639989176E-14;93;4.23854675339593E-17
-7.92842606876916E-14;94;2.07298241331576E-17
-1.23375855989385E-13;95;8.57471602903789E-18
-1.55187661755665E-13;96;4.55676164878286E-18
-1.6051950882334E-13;97;-2.63688291503215E-16
-1.97816834974727E-13;98;-4.23150712862791E-16
-5.7021871846225E-13;99;-8.06772251840755E-16
-1.07377388358867E-12;100;-7.6119168657172E-15


==> errors/SHIFT/solution_p.csv <==
N;gmean(error_p);max(error_p);gmean(relative_error_p);max(relative_error_p)
1;0.189500771364253;1.20663958179265;0.47468905;96.6172751918317
2;0.058080618079018;0.43979801332678;0.31367023;6.31748877767338
3;0.032742937865705;0.269455255940239;0.15919346;2.48280257709036
4;0.022664551676912;0.161090200096011;0.10366068;1.22205434991083
5;0.012260249631584;0.101675762570105;0.07316746;0.893724982517616
6;0.008058003300349;0.058336236597067;0.04544372;0.576723539100411
7;0.005782798623736;0.047877953344844;0.02979199;0.187084494876108
8;0.004460011219466;0.033840495852855;0.02389559;0.177322213017697
9;0.003367388392111;0.024792318862403;0.01924362;0.09708923390325
10;0.002664308961361;0.020918802435235;0.015544;0.079017021072212
11;0.002298260404534;0.020206253125571;0.01356378;0.080327881318247
12;0.001993929158142;0.022146111378418;0.01329098;0.052264780390443
13;0.001813245701815;0.019502625695749;0.01172337;0.092659186654089
14;0.001629420230545;0.013772774095229;0.00921839;0.067093016257655
15;0.001296043469977;0.009672105442064;0.00888091;0.058911096965687
16;0.001079780222374;0.00662635912372;0.00802316;0.060456082979998
17;0.000980470567418;0.006390749035343;0.00811506;0.076294644461667
18;0.000831332766663;0.008340740839309;0.0060441;0.037735120419347
19;0.000708112613094;0.004721540092612;0.00475109;0.050728556067143
20;0.000604478753037;0.004292215425479;0.00411573;0.049893654054115
21;0.000541454847323;0.003842705449214;0.00387336;0.045296938822634
22;0.000500027860921;0.003486140433877;0.00373736;0.052944769585642
23;0.000481657416052;0.005908673484318;0.00338862;0.05481401120507
24;0.000448323799466;0.003505532105492;0.00305578;0.048534017005749
25;0.000401897514518;0.00649734330953;0.00308044;0.049896599819549
26;0.000374017086893;0.006296818182302;0.00291361;0.053479959428284
27;0.000367096780539;0.006071892896484;0.00283471;0.054481628323982
28;0.000308699034537;0.003130512661324;0.00273467;0.050784702538131
29;0.000248149237476;0.003020971811194;0.00263178;0.011638453032583
30;0.000233415090964;0.003008422988256;0.0025475;0.0092094408877


==> errors/SHIFT/solution_y.csv <==
N;gmean(error_y);max(error_y);gmean(relative_error_y);max(relative_error_y)
1;1.68597318417307;5.04809097358228;0.92336974;152.411022857716
2;0.874754843765042;2.65612967137385;0.63255166;43.9222490002664
3;0.57425113698516;2.36527597527428;0.4389758;18.9867181126563
4;0.456743724233044;2.26758587436318;0.35313165;12.2736147524055
5;0.37320145617264;1.99006056700103;0.32580962;8.85990645266769
6;0.298768997451061;1.85412410306886;0.30681246;6.41057473508466
7;0.240416910948892;1.47142917853975;0.27971762;3.621885797139
8;0.20862595338339;1.35616754283461;0.27443969;3.392201844348
9;0.175013768758869;1.23826365825647;0.26015442;2.20715409940907
10;0.162415606831786;1.23508479087535;0.2476879;1.79876221283524
11;0.142909604742751;0.982790103316574;0.23591282;1.45137883163367
12;0.119132598686739;0.93321555305586;0.22946753;1.03969085742924
13;0.108950655601023;0.891539038467118;0.22267327;1.02255074333967
14;0.098993997382265;0.891311000501214;0.21986148;0.976185002737439
15;0.090193439797595;0.874187842826538;0.21812527;0.910687689923375
16;0.079491387682072;0.74604162756266;0.21421704;0.890045705927488
17;0.073639109241876;0.670360865554236;0.21230377;0.867218021213193
18;0.069317081334512;0.581011249212681;0.20391282;0.827400420300516
19;0.065123990195432;0.548298987052463;0.20112502;0.805522161579876
20;0.060877708486029;0.459482656939685;0.19871912;0.780543365442341
21;0.056252912544685;0.452051046075923;0.19671399;0.655331331955323
22;0.052930443231391;0.415674384725973;0.1921895;0.543947362818292
23;0.049960672712578;0.407914057337603;0.1910076;0.542343346661627
24;0.04383460002589;0.392177525464251;0.18888023;0.380885054251451
25;0.041160717101585;0.342954423997597;0.18774287;0.379251756445516
26;0.039720202775085;0.339473939262505;0.18701156;0.377741198297666
27;0.038239950829809;0.337451338201208;0.18554659;0.376696826403941
28;0.035879036148568;0.326632754068057;0.18408401;0.371214879938964
29;0.03410646068946;0.326404465546096;0.18271545;0.339913398395905
30;0.031979280267702;0.288854947512334;0.18175168;0.331576991721057


==> errors/SHIFT/y_mean.txt <==
[0.92336974, 0.63255166, 0.4389758 , 0.35313165, 0.32580962, 0.30681246, 0.27971762, 0.27443969, 0.26015442, 0.2476879 , 0.23591282, 0.22946753, 0.22267327, 0.21986148, 0.21812527, 0.21421704, 0.21230377, 0.20391282, 0.20112502, 0.19871912, 0.19671399, 0.1921895 , 0.1910076 , 0.18888023, 0.18774287, 0.18701156, 0.18554659, 0.18408401, 0.18271545, 0.18175168]

==> images/data/p_h11.csv <==
"f";"vtkValidPointMask";"arc_length";"X";"Points:1";"Points:2"
0;1;0;0;0.5;0
0.00012323;1;0.002;0.002;0.5;0
0.00024646;1;0.004;0.004;0.5;0
0.00036969;1;0.006;0.006;0.5;0
0.00049292;1;0.008;0.008;0.5;0
0.00061615;1;0.01;0.01;0.5;0
0.00073938;1;0.012;0.012;0.5;0
0.00086261;1;0.014;0.014;0.5;0
0.00098583;1;0.016;0.016;0.5;0
0.0011091;1;0.018;0.018;0.5;0
0.0012323;1;0.02;0.02;0.5;0
0.0013555;1;0.022;0.022;0.5;0
0.0014788;1;0.024;0.024;0.5;0
0.001602;1;0.026;0.026;0.5;0
0.0017212;1;0.028;0.028;0.5;0
0.0018384;1;0.03;0.03;0.5;0
0.0019556;1;0.032;0.032;0.5;0
0.0020728;1;0.034;0.034;0.5;0
0.0021889;1;0.036;0.036;0.5;0
0.0023032;1;0.038;0.038;0.5;0
0.0024175;1;0.04;0.04;0.5;0
0.0025317;1;0.042;0.042;0.5;0
0.002646;1;0.044;0.044;0.5;0
0.0027602;1;0.046;0.046;0.5;0
0.002872;1;0.048;0.048;0.5;0
0.0029839;1;0.05;0.05;0.5;0
0.0030958;1;0.052;0.052;0.5;0
0.0032077;1;0.054;0.054;0.5;0
0.0033196;1;0.056;0.056;0.5;0
0.0034314;1;0.058;0.058;0.5;0
0.0035417;1;0.06;0.06;0.5;0
0.0036496;1;0.062;0.062;0.5;0
0.0037576;1;0.064;0.064;0.5;0
0.0038655;1;0.066;0.066;0.5;0
0.0039734;1;0.068;0.068;0.5;0
0.0040813;1;0.07;0.07;0.5;0
0.0041892;1;0.072;0.072;0.5;0
0.0042958;1;0.074;0.074;0.5;0
0.0044018;1;0.076;0.076;0.5;0
0.0045078;1;0.078;0.078;0.5;0
0.0046138;1;0.08;0.08;0.5;0
0.0047188;1;0.082;0.082;0.5;0
0.0048233;1;0.084;0.084;0.5;0
0.0049277;1;0.086;0.086;0.5;0
0.005031;1;0.088;0.088;0.5;0
0.0051338;1;0.09;0.09;0.5;0
0.0052366;1;0.092;0.092;0.5;0
0.0053393;1;0.094;0.094;0.5;0
0.0054418;1;0.096;0.096;0.5;0
0.0055431;1;0.098;0.098;0.5;0
0.0056444;1;0.1;0.1;0.5;0
0.0057457;1;0.102;0.102;0.5;0
0.005847;1;0.104;0.104;0.5;0
0.0059476;1;0.106;0.106;0.5;0
0.0060473;1;0.108;0.108;0.5;0
0.006147;1;0.11;0.11;0.5;0
0.0062467;1;0.112;0.112;0.5;0
0.0063464;1;0.114;0.114;0.5;0
0.006446;1;0.116;0.116;0.5;0
0.0065457;1;0.118;0.118;0.5;0
0.0066429;1;0.12;0.12;0.5;0
0.0067394;1;0.122;0.122;0.5;0
0.0068358;1;0.124;0.124;0.5;0
0.0069323;1;0.126;0.126;0.5;0
0.0070287;1;0.128;0.128;0.5;0
0.0071251;1;0.13;0.13;0.5;0
0.0072216;1;0.132;0.132;0.5;0
0.007318;1;0.134;0.134;0.5;0
0.0074144;1;0.136;0.136;0.5;0
0.0075109;1;0.138;0.138;0.5;0
0.0076063;1;0.14;0.14;0.5;0
0.0077014;1;0.142;0.142;0.5;0
0.0077965;1;0.144;0.144;0.5;0
0.0078916;1;0.146;0.146;0.5;0
0.0079868;1;0.148;0.148;0.5;0
0.0080819;1;0.15;0.15;0.5;0
0.0081761;1;0.152;0.152;0.5;0
0.0082698;1;0.154;0.154;0.5;0
0.0083635;1;0.156;0.156;0.5;0
0.0084573;1;0.158;0.158;0.5;0
0.008551;1;0.16;0.16;0.5;0
0.0086444;1;0.162;0.162;0.5;0
0.0087379;1;0.164;0.164;0.5;0
0.0088313;1;0.166;0.166;0.5;0
0.0089247;1;0.168;0.168;0.5;0
0.0090182;1;0.17;0.17;0.5;0
0.0091116;1;0.172;0.172;0.5;0
0.009205;1;0.174;0.174;0.5;0
0.0092984;1;0.176;0.176;0.5;0
0.0093919;1;0.178;0.178;0.5;0
0.0094838;1;0.18;0.18;0.5;0
0.0095746;1;0.182;0.182;0.5;0
0.0096654;1;0.184;0.184;0.5;0
0.0097562;1;0.186;0.186;0.5;0
0.0098469;1;0.188;0.188;0.5;0
0.0099377;1;0.19;0.19;0.5;0
0.010028;1;0.192;0.192;0.5;0
0.010119;1;0.194;0.194;0.5;0
0.010211;1;0.196;0.196;0.5;0
0.010303;1;0.198;0.198;0.5;0
0.010394;1;0.2;0.2;0.5;0
0.010486;1;0.202;0.202;0.5;0
0.010578;1;0.204;0.204;0.5;0
0.01067;1;0.206;0.206;0.5;0
0.010762;1;0.208;0.208;0.5;0
0.010853;1;0.21;0.21;0.5;0
0.010944;1;0.212;0.212;0.5;0
0.011034;1;0.214;0.214;0.5;0
0.011125;1;0.216;0.216;0.5;0
0.011215;1;0.218;0.218;0.5;0
0.011305;1;0.22;0.22;0.5;0
0.011395;1;0.222;0.222;0.5;0
0.011485;1;0.224;0.224;0.5;0
0.011575;1;0.226;0.226;0.5;0
0.011666;1;0.228;0.228;0.5;0
0.011756;1;0.23;0.23;0.5;0
0.011846;1;0.232;0.232;0.5;0
0.011936;1;0.234;0.234;0.5;0
0.012026;1;0.236;0.236;0.5;0
0.012116;1;0.238;0.238;0.5;0
0.012206;1;0.24;0.24;0.5;0
0.012296;1;0.242;0.242;0.5;0
0.012385;1;0.244;0.244;0.5;0
0.012474;1;0.246;0.246;0.5;0
0.012564;1;0.248;0.248;0.5;0
0.012653;1;0.25;0.25;0.5;0
0.012743;1;0.252;0.252;0.5;0
0.012832;1;0.254;0.254;0.5;0
0.012922;1;0.256;0.256;0.5;0
0.013011;1;0.258;0.258;0.5;0
0.013101;1;0.26;0.26;0.5;0
0.01319;1;0.262;0.262;0.5;0
0.01328;1;0.264;0.264;0.5;0
0.013368;1;0.266;0.266;0.5;0
0.013457;1;0.268;0.268;0.5;0
0.013545;1;0.27;0.27;0.5;0
0.013634;1;0.272;0.272;0.5;0
0.013724;1;0.274;0.274;0.5;0
0.013815;1;0.276;0.276;0.5;0
0.013907;1;0.278;0.278;0.5;0
0.013998;1;0.28;0.28;0.5;0
0.014089;1;0.282;0.282;0.5;0
0.014181;1;0.284;0.284;0.5;0
0.014272;1;0.286;0.286;0.5;0
0.014363;1;0.288;0.288;0.5;0
0.014452;1;0.29;0.29;0.5;0
0.014543;1;0.292;0.292;0.5;0
0.014634;1;0.294;0.294;0.5;0
0.014725;1;0.296;0.296;0.5;0
0.014817;1;0.298;0.298;0.5;0
0.014908;1;0.3;0.3;0.5;0
0.015;1;0.302;0.302;0.5;0
0.015091;1;0.304;0.304;0.5;0
0.015181;1;0.306;0.306;0.5;0
0.015272;1;0.308;0.308;0.5;0
0.015362;1;0.31;0.31;0.5;0
0.015453;1;0.312;0.312;0.5;0
0.015545;1;0.314;0.314;0.5;0
0.015634;1;0.316;0.316;0.5;0
0.015723;1;0.318;0.318;0.5;0
0.015812;1;0.32;0.32;0.5;0
0.015901;1;0.322;0.322;0.5;0
0.015992;1;0.324;0.324;0.5;0
0.016086;1;0.326;0.326;0.5;0
0.01618;1;0.328;0.328;0.5;0
0.016274;1;0.33;0.33;0.5;0
0.016368;1;0.332;0.332;0.5;0
0.016462;1;0.334;0.334;0.5;0
0.016556;1;0.336;0.336;0.5;0
0.016647;1;0.338;0.338;0.5;0
0.016739;1;0.34;0.34;0.5;0
0.016834;1;0.342;0.342;0.5;0
0.016929;1;0.344;0.344;0.5;0
0.017023;1;0.346;0.346;0.5;0
0.017116;1;0.348;0.348;0.5;0
0.01721;1;0.35;0.35;0.5;0
0.017303;1;0.352;0.352;0.5;0
0.017397;1;0.354;0.354;0.5;0
0.017491;1;0.356;0.356;0.5;0
0.017584;1;0.358;0.358;0.5;0
0.017678;1;0.36;0.36;0.5;0
0.017772;1;0.362;0.362;0.5;0
0.017867;1;0.364;0.364;0.5;0
0.017962;1;0.366;0.366;0.5;0
0.018057;1;0.368;0.368;0.5;0
0.018152;1;0.37;0.37;0.5;0
0.018248;1;0.372;0.372;0.5;0
0.018344;1;0.374;0.374;0.5;0
0.01844;1;0.376;0.376;0.5;0
0.018536;1;0.378;0.378;0.5;0
0.018632;1;0.38;0.38;0.5;0
0.018727;1;0.382;0.382;0.5;0
0.018822;1;0.384;0.384;0.5;0
0.018917;1;0.386;0.386;0.5;0
0.019011;1;0.388;0.388;0.5;0
0.019107;1;0.39;0.39;0.5;0
0.019205;1;0.392;0.392;0.5;0
0.019304;1;0.394;0.394;0.5;0
0.019403;1;0.396;0.396;0.5;0
0.019502;1;0.398;0.398;0.5;0
0.019601;1;0.4;0.4;0.5;0
0.019699;1;0.402;0.402;0.5;0
0.019798;1;0.404;0.404;0.5;0
0.019897;1;0.406;0.406;0.5;0
0.019996;1;0.408;0.408;0.5;0
0.020094;1;0.41;0.41;0.5;0
0.020193;1;0.412;0.412;0.5;0
0.020292;1;0.414;0.414;0.5;0
0.020391;1;0.416;0.416;0.5;0
0.02049;1;0.418;0.418;0.5;0
0.020589;1;0.42;0.42;0.5;0
0.020687;1;0.422;0.422;0.5;0
0.020786;1;0.424;0.424;0.5;0
0.020888;1;0.426;0.426;0.5;0
0.02099;1;0.428;0.428;0.5;0
0.021092;1;0.43;0.43;0.5;0
0.021195;1;0.432;0.432;0.5;0
0.021297;1;0.434;0.434;0.5;0
0.021399;1;0.436;0.436;0.5;0
0.021501;1;0.438;0.438;0.5;0
0.021603;1;0.44;0.44;0.5;0
0.021703;1;0.442;0.442;0.5;0
0.021804;1;0.444;0.444;0.5;0
0.021907;1;0.446;0.446;0.5;0
0.022012;1;0.448;0.448;0.5;0
0.022117;1;0.45;0.45;0.5;0
0.022221;1;0.452;0.452;0.5;0
0.022324;1;0.454;0.454;0.5;0
0.022427;1;0.456;0.456;0.5;0
0.02253;1;0.458;0.458;0.5;0
0.022633;1;0.46;0.46;0.5;0
0.022736;1;0.462;0.462;0.5;0
0.022839;1;0.464;0.464;0.5;0
0.022942;1;0.466;0.466;0.5;0
0.023045;1;0.468;0.468;0.5;0
0.023148;1;0.47;0.47;0.5;0
0.023253;1;0.472;0.472;0.5;0
0.023359;1;0.474;0.474;0.5;0
0.023466;1;0.476;0.476;0.5;0
0.023573;1;0.478;0.478;0.5;0
0.023678;1;0.48;0.48;0.5;0
0.023784;1;0.482;0.482;0.5;0
0.023889;1;0.484;0.484;0.5;0
0.023995;1;0.486;0.486;0.5;0
0.0241;1;0.488;0.488;0.5;0
0.024207;1;0.49;0.49;0.5;0
0.024317;1;0.492;0.492;0.5;0
0.024427;1;0.494;0.494;0.5;0
0.024537;1;0.496;0.496;0.5;0
0.024647;1;0.498;0.498;0.5;0
0.024758;1;0.5;0.5;0.5;0
0.024868;1;0.502;0.502;0.5;0
0.024978;1;0.504;0.504;0.5;0
0.025087;1;0.506;0.506;0.5;0
0.025197;1;0.508;0.508;0.5;0
0.025307;1;0.51;0.51;0.5;0
0.025416;1;0.512;0.512;0.5;0
0.025526;1;0.514;0.514;0.5;0
0.025636;1;0.516;0.516;0.5;0
0.025746;1;0.518;0.518;0.5;0
0.025856;1;0.52;0.52;0.5;0
0.025966;1;0.522;0.522;0.5;0
0.02608;1;0.524;0.524;0.5;0
0.026194;1;0.526;0.526;0.5;0
0.026306;1;0.528;0.528;0.5;0
0.026416;1;0.53;0.53;0.5;0
0.026526;1;0.532;0.532;0.5;0
0.026637;1;0.534;0.534;0.5;0
0.026747;1;0.536;0.536;0.5;0
0.026862;1;0.538;0.538;0.5;0
0.026978;1;0.54;0.54;0.5;0
0.027094;1;0.542;0.542;0.5;0
0.027211;1;0.544;0.544;0.5;0
0.027327;1;0.546;0.546;0.5;0
0.027444;1;0.548;0.548;0.5;0
0.02756;1;0.55;0.55;0.5;0
0.027676;1;0.552;0.552;0.5;0
0.027792;1;0.554;0.554;0.5;0
0.027907;1;0.556;0.556;0.5;0
0.028023;1;0.558;0.558;0.5;0
0.028139;1;0.56;0.56;0.5;0
0.028254;1;0.562;0.562;0.5;0
0.02837;1;0.564;0.564;0.5;0
0.028485;1;0.566;0.566;0.5;0
0.028601;1;0.568;0.568;0.5;0
0.028721;1;0.57;0.57;0.5;0
0.02884;1;0.572;0.572;0.5;0
0.02896;1;0.574;0.574;0.5;0
0.02908;1;0.576;0.576;0.5;0
0.0292;1;0.578;0.578;0.5;0
0.029319;1;0.58;0.58;0.5;0
0.029439;1;0.582;0.582;0.5;0
0.029559;1;0.584;0.584;0.5;0
0.029679;1;0.586;0.586;0.5;0
0.029799;1;0.588;0.588;0.5;0
0.029918;1;0.59;0.59;0.5;0
0.030038;1;0.592;0.592;0.5;0
0.030159;1;0.594;0.594;0.5;0
0.030279;1;0.596;0.596;0.5;0
0.030399;1;0.598;0.598;0.5;0
0.030519;1;0.6;0.6;0.5;0
0.030639;1;0.602;0.602;0.5;0
0.030759;1;0.604;0.604;0.5;0
0.030879;1;0.606;0.606;0.5;0
0.030999;1;0.608;0.608;0.5;0
0.031119;1;0.61;0.61;0.5;0
0.031239;1;0.612;0.612;0.5;0
0.031361;1;0.614;0.614;0.5;0
0.031483;1;0.616;0.616;0.5;0
0.031606;1;0.618;0.618;0.5;0
0.031729;1;0.62;0.62;0.5;0
0.031853;1;0.622;0.622;0.5;0
0.031978;1;0.624;0.624;0.5;0
0.032103;1;0.626;0.626;0.5;0
0.032228;1;0.628;0.628;0.5;0
0.032353;1;0.63;0.63;0.5;0
0.032478;1;0.632;0.632;0.5;0
0.032603;1;0.634;0.634;0.5;0
0.032728;1;0.636;0.636;0.5;0
0.032853;1;0.638;0.638;0.5;0
0.032977;1;0.64;0.64;0.5;0
0.033102;1;0.642;0.642;0.5;0
0.033226;1;0.644;0.644;0.5;0
0.03335;1;0.646;0.646;0.5;0
0.033474;1;0.648;0.648;0.5;0
0.033598;1;0.65;0.65;0.5;0
0.033723;1;0.652;0.652;0.5;0
0.033847;1;0.654;0.654;0.5;0
0.033971;1;0.656;0.656;0.5;0
0.034096;1;0.658;0.658;0.5;0
0.034225;1;0.66;0.66;0.5;0
0.034353;1;0.662;0.662;0.5;0
0.034482;1;0.664;0.664;0.5;0
0.03461;1;0.666;0.666;0.5;0
0.034739;1;0.668;0.668;0.5;0
0.034867;1;0.67;0.67;0.5;0
0.034995;1;0.672;0.672;0.5;0
0.035124;1;0.674;0.674;0.5;0
0.035251;1;0.676;0.676;0.5;0
0.035377;1;0.678;0.678;0.5;0
0.035504;1;0.68;0.68;0.5;0
0.035633;1;0.682;0.682;0.5;0
0.035761;1;0.684;0.684;0.5;0
0.035887;1;0.686;0.686;0.5;0
0.036013;1;0.688;0.688;0.5;0
0.036139;1;0.69;0.69;0.5;0
0.036266;1;0.692;0.692;0.5;0
0.036392;1;0.694;0.694;0.5;0
0.036518;1;0.696;0.696;0.5;0
0.036644;1;0.698;0.698;0.5;0
0.036771;1;0.7;0.7;0.5;0
0.036898;1;0.702;0.702;0.5;0
0.037026;1;0.704;0.704;0.5;0
0.037155;1;0.706;0.706;0.5;0
0.037284;1;0.708;0.708;0.5;0
0.037413;1;0.71;0.71;0.5;0
0.037542;1;0.712;0.712;0.5;0
0.037671;1;0.714;0.714;0.5;0
0.037799;1;0.716;0.716;0.5;0
0.037928;1;0.718;0.718;0.5;0
0.038055;1;0.72;0.72;0.5;0
0.038183;1;0.722;0.722;0.5;0
0.038311;1;0.724;0.724;0.5;0
0.038439;1;0.726;0.726;0.5;0
0.038567;1;0.728;0.728;0.5;0
0.038694;1;0.73;0.73;0.5;0
0.038821;1;0.732;0.732;0.5;0
0.038949;1;0.734;0.734;0.5;0
0.039076;1;0.736;0.736;0.5;0
0.039203;1;0.738;0.738;0.5;0
0.03933;1;0.74;0.74;0.5;0
0.039458;1;0.742;0.742;0.5;0
0.039584;1;0.744;0.744;0.5;0
0.039711;1;0.746;0.746;0.5;0
0.039837;1;0.748;0.748;0.5;0
0.039962;1;0.75;0.75;0.5;0
0.040087;1;0.752;0.752;0.5;0
0.040212;1;0.754;0.754;0.5;0
0.040337;1;0.756;0.756;0.5;0
0.040463;1;0.758;0.758;0.5;0
0.040588;1;0.76;0.76;0.5;0
0.040713;1;0.762;0.762;0.5;0
0.040837;1;0.764;0.764;0.5;0
0.040961;1;0.766;0.766;0.5;0
0.041086;1;0.768;0.768;0.5;0
0.04121;1;0.77;0.77;0.5;0
0.041335;1;0.772;0.772;0.5;0
0.04146;1;0.774;0.774;0.5;0
0.041585;1;0.776;0.776;0.5;0
0.041708;1;0.778;0.778;0.5;0
0.041831;1;0.78;0.78;0.5;0
0.041953;1;0.782;0.782;0.5;0
0.042075;1;0.784;0.784;0.5;0
0.042197;1;0.786;0.786;0.5;0
0.042318;1;0.788;0.788;0.5;0
0.042439;1;0.79;0.79;0.5;0
0.042561;1;0.792;0.792;0.5;0
0.042682;1;0.794;0.794;0.5;0
0.042803;1;0.796;0.796;0.5;0
0.042923;1;0.798;0.798;0.5;0
0.043041;1;0.8;0.8;0.5;0
0.043159;1;0.802;0.802;0.5;0
0.043277;1;0.804;0.804;0.5;0
0.043395;1;0.806;0.806;0.5;0
0.043513;1;0.808;0.808;0.5;0
0.043631;1;0.81;0.81;0.5;0
0.043748;1;0.812;0.812;0.5;0
0.043866;1;0.814;0.814;0.5;0
0.043983;1;0.816;0.816;0.5;0
0.0441;1;0.818;0.818;0.5;0
0.044215;1;0.82;0.82;0.5;0
0.04433;1;0.822;0.822;0.5;0
0.044442;1;0.824;0.824;0.5;0
0.044554;1;0.826;0.826;0.5;0
0.044666;1;0.828;0.828;0.5;0
0.044778;1;0.83;0.83;0.5;0
0.04489;1;0.832;0.832;0.5;0
0.045002;1;0.834;0.834;0.5;0
0.045113;1;0.836;0.836;0.5;0
0.045222;1;0.838;0.838;0.5;0
0.045329;1;0.84;0.84;0.5;0
0.045437;1;0.842;0.842;0.5;0
0.045544;1;0.844;0.844;0.5;0
0.045651;1;0.846;0.846;0.5;0
0.045758;1;0.848;0.848;0.5;0
0.045865;1;0.85;0.85;0.5;0
0.045971;1;0.852;0.852;0.5;0
0.046076;1;0.854;0.854;0.5;0
0.046178;1;0.856;0.856;0.5;0
0.046278;1;0.858;0.858;0.5;0
0.046378;1;0.86;0.86;0.5;0
0.046478;1;0.862;0.862;0.5;0
0.046578;1;0.864;0.864;0.5;0
0.046678;1;0.866;0.866;0.5;0
0.046779;1;0.868;0.868;0.5;0
0.04688;1;0.87;0.87;0.5;0
0.046974;1;0.872;0.872;0.5;0
0.047067;1;0.874;0.874;0.5;0
0.04716;1;0.876;0.876;0.5;0
0.047253;1;0.878;0.878;0.5;0
0.047346;1;0.88;0.88;0.5;0
0.047438;1;0.882;0.882;0.5;0
0.047531;1;0.884;0.884;0.5;0
0.047624;1;0.886;0.886;0.5;0
0.047717;1;0.888;0.888;0.5;0
0.047809;1;0.89;0.89;0.5;0
0.047902;1;0.892;0.892;0.5;0
0.047988;1;0.894;0.894;0.5;0
0.048071;1;0.896;0.896;0.5;0
0.048154;1;0.898;0.898;0.5;0
0.048234;1;0.9;0.9;0.5;0
0.048315;1;0.902;0.902;0.5;0
0.048396;1;0.904;0.904;0.5;0
0.048477;1;0.906;0.906;0.5;0
0.048557;1;0.908;0.908;0.5;0
0.048638;1;0.91;0.91;0.5;0
0.048714;1;0.912;0.912;0.5;0
0.048788;1;0.914;0.914;0.5;0
0.048862;1;0.916;0.916;0.5;0
0.048936;1;0.918;0.918;0.5;0
0.04901;1;0.92;0.92;0.5;0
0.049084;1;0.922;0.922;0.5;0
0.049158;1;0.924;0.924;0.5;0
0.049225;1;0.926;0.926;0.5;0
0.049286;1;0.928;0.928;0.5;0
0.049348;1;0.93;0.93;0.5;0
0.049409;1;0.932;0.932;0.5;0
0.04947;1;0.934;0.934;0.5;0
0.049532;1;0.936;0.936;0.5;0
0.049596;1;0.938;0.938;0.5;0
0.049659;1;0.94;0.94;0.5;0
0.049719;1;0.942;0.942;0.5;0
0.04977;1;0.944;0.944;0.5;0
0.04982;1;0.946;0.946;0.5;0
0.049871;1;0.948;0.948;0.5;0
0.049919;1;0.95;0.95;0.5;0
0.049966;1;0.952;0.952;0.5;0
0.050013;1;0.954;0.954;0.5;0
0.05006;1;0.956;0.956;0.5;0
0.050107;1;0.958;0.958;0.5;0
0.050154;1;0.96;0.96;0.5;0
0.050201;1;0.962;0.962;0.5;0
0.050247;1;0.964;0.964;0.5;0
0.050291;1;0.966;0.966;0.5;0
0.050334;1;0.968;0.968;0.5;0
0.050378;1;0.97;0.97;0.5;0
0.050421;1;0.972;0.972;0.5;0
0.050453;1;0.974;0.974;0.5;0
0.050476;1;0.976;0.976;0.5;0
0.050498;1;0.978;0.978;0.5;0
0.050521;1;0.98;0.98;0.5;0
0.050543;1;0.982;0.982;0.5;0
0.050566;1;0.984;0.984;0.5;0
0.050589;1;0.986;0.986;0.5;0
0.050611;1;0.988;0.988;0.5;0
0.050634;1;0.99;0.99;0.5;0
0.050657;1;0.992;0.992;0.5;0
0.050679;1;0.994;0.994;0.5;0
0.050702;1;0.996;0.996;0.5;0
0.050724;1;0.998;0.998;0.5;0
0.050747;1;1;1;0.5;0
0.050754;1;1.002;1.002;0.5;0
0.050761;1;1.004;1.004;0.5;0
0.050768;1;1.006;1.006;0.5;0
0.050775;1;1.008;1.008;0.5;0
0.050782;1;1.01;1.01;0.5;0
0.05079;1;1.012;1.012;0.5;0
0.050797;1;1.014;1.014;0.5;0
0.050804;1;1.016;1.016;0.5;0
0.050811;1;1.018;1.018;0.5;0
0.050818;1;1.02;1.02;0.5;0
0.050806;1;1.022;1.022;0.5;0
0.050789;1;1.024;1.024;0.5;0
0.050773;1;1.026;1.026;0.5;0
0.050756;1;1.028;1.028;0.5;0
0.05074;1;1.03;1.03;0.5;0
0.050723;1;1.032;1.032;0.5;0
0.050707;1;1.034;1.034;0.5;0
0.05069;1;1.036;1.036;0.5;0
0.050673;1;1.038;1.038;0.5;0
0.050657;1;1.04;1.04;0.5;0
0.050636;1;1.042;1.042;0.5;0
0.05061;1;1.044;1.044;0.5;0
0.050585;1;1.046;1.046;0.5;0
0.050559;1;1.048;1.048;0.5;0
0.050534;1;1.05;1.05;0.5;0
0.050509;1;1.052;1.052;0.5;0
0.050481;1;1.054;1.054;0.5;0
0.050439;1;1.056;1.056;0.5;0
0.050397;1;1.058;1.058;0.5;0
0.050356;1;1.06;1.06;0.5;0
0.050314;1;1.062;1.062;0.5;0
0.050272;1;1.064;1.064;0.5;0
0.050233;1;1.066;1.066;0.5;0
0.050197;1;1.068;1.068;0.5;0
0.050157;1;1.07;1.07;0.5;0
0.050102;1;1.072;1.072;0.5;0
0.050046;1;1.074;1.074;0.5;0
0.049991;1;1.076;1.076;0.5;0
0.049936;1;1.078;1.078;0.5;0
0.04988;1;1.08;1.08;0.5;0
0.049825;1;1.082;1.082;0.5;0
0.049774;1;1.084;1.084;0.5;0
0.049724;1;1.086;1.086;0.5;0
0.049656;1;1.088;1.088;0.5;0
0.049588;1;1.09;1.09;0.5;0
0.049525;1;1.092;1.092;0.5;0
0.049463;1;1.094;1.094;0.5;0
0.049401;1;1.096;1.096;0.5;0
0.049338;1;1.098;1.098;0.5;0
0.049276;1;1.1;1.1;0.5;0
0.049206;1;1.102;1.102;0.5;0
0.04913;1;1.104;1.104;0.5;0
0.049046;1;1.106;1.106;0.5;0
0.048961;1;1.108;1.108;0.5;0
0.048877;1;1.11;1.11;0.5;0
0.048797;1;1.112;1.112;0.5;0
0.04872;1;1.114;1.114;0.5;0
0.048643;1;1.116;1.116;0.5;0
0.048566;1;1.118;1.118;0.5;0
0.04849;1;1.12;1.12;0.5;0
0.048413;1;1.122;1.122;0.5;0
0.048336;1;1.124;1.124;0.5;0
0.048248;1;1.126;1.126;0.5;0
0.048149;1;1.128;1.128;0.5;0
0.04805;1;1.13;1.13;0.5;0
0.047951;1;1.132;1.132;0.5;0
0.047852;1;1.134;1.134;0.5;0
0.047753;1;1.136;1.136;0.5;0
0.047654;1;1.138;1.138;0.5;0
0.047555;1;1.14;1.14;0.5;0
0.047458;1;1.142;1.142;0.5;0
0.047362;1;1.144;1.144;0.5;0
0.047258;1;1.146;1.146;0.5;0
0.047147;1;1.148;1.148;0.5;0
0.047036;1;1.15;1.15;0.5;0
0.046925;1;1.152;1.152;0.5;0
0.046815;1;1.154;1.154;0.5;0
0.046704;1;1.156;1.156;0.5;0
0.046596;1;1.158;1.158;0.5;0
0.046488;1;1.16;1.16;0.5;0
0.04638;1;1.162;1.162;0.5;0
0.046272;1;1.164;1.164;0.5;0
0.046163;1;1.166;1.166;0.5;0
0.046043;1;1.168;1.168;0.5;0
0.045927;1;1.17;1.17;0.5;0
0.045812;1;1.172;1.172;0.5;0
0.045696;1;1.174;1.174;0.5;0
0.045581;1;1.176;1.176;0.5;0
0.045466;1;1.178;1.178;0.5;0
0.045351;1;1.18;1.18;0.5;0
0.045235;1;1.182;1.182;0.5;0
0.045105;1;1.184;1.184;0.5;0
0.044973;1;1.186;1.186;0.5;0
0.044841;1;1.188;1.188;0.5;0
0.04471;1;1.19;1.19;0.5;0
0.044578;1;1.192;1.192;0.5;0
0.044446;1;1.194;1.194;0.5;0
0.044314;1;1.196;1.196;0.5;0
0.044182;1;1.198;1.198;0.5;0
0.04405;1;1.2;1.2;0.5;0
0.043918;1;1.202;1.202;0.5;0
0.043787;1;1.204;1.204;0.5;0
0.043655;1;1.206;1.206;0.5;0
0.043524;1;1.208;1.208;0.5;0
0.043392;1;1.21;1.21;0.5;0
0.043261;1;1.212;1.212;0.5;0
0.043122;1;1.214;1.214;0.5;0
0.04298;1;1.216;1.216;0.5;0
0.042839;1;1.218;1.218;0.5;0
0.042697;1;1.22;1.22;0.5;0
0.042556;1;1.222;1.222;0.5;0
0.042414;1;1.224;1.224;0.5;0
0.042277;1;1.226;1.226;0.5;0
0.042138;1;1.228;1.228;0.5;0
0.041992;1;1.23;1.23;0.5;0
0.041845;1;1.232;1.232;0.5;0
0.041701;1;1.234;1.234;0.5;0
0.041557;1;1.236;1.236;0.5;0
0.041413;1;1.238;1.238;0.5;0
0.041269;1;1.24;1.24;0.5;0
0.041125;1;1.242;1.242;0.5;0
0.040981;1;1.244;1.244;0.5;0
0.040837;1;1.246;1.246;0.5;0
0.040691;1;1.248;1.248;0.5;0
0.040541;1;1.25;1.25;0.5;0
0.040391;1;1.252;1.252;0.5;0
0.04024;1;1.254;1.254;0.5;0
0.04009;1;1.256;1.256;0.5;0
0.039941;1;1.258;1.258;0.5;0
0.039793;1;1.26;1.26;0.5;0
0.039645;1;1.262;1.262;0.5;0
0.039497;1;1.264;1.264;0.5;0
0.039349;1;1.266;1.266;0.5;0
0.039201;1;1.268;1.268;0.5;0
0.039053;1;1.27;1.27;0.5;0
0.038903;1;1.272;1.272;0.5;0
0.038749;1;1.274;1.274;0.5;0
0.038595;1;1.276;1.276;0.5;0
0.038441;1;1.278;1.278;0.5;0
0.03829;1;1.28;1.28;0.5;0
0.038141;1;1.282;1.282;0.5;0
0.037991;1;1.284;1.284;0.5;0
0.037841;1;1.286;1.286;0.5;0
0.037687;1;1.288;1.288;0.5;0
0.037532;1;1.29;1.29;0.5;0
0.037379;1;1.292;1.292;0.5;0
0.037227;1;1.294;1.294;0.5;0
0.037076;1;1.296;1.296;0.5;0
0.036924;1;1.298;1.298;0.5;0
0.036772;1;1.3;1.3;0.5;0
0.03662;1;1.302;1.302;0.5;0
0.036468;1;1.304;1.304;0.5;0
0.036314;1;1.306;1.306;0.5;0
0.03616;1;1.308;1.308;0.5;0
0.036005;1;1.31;1.31;0.5;0
0.035851;1;1.312;1.312;0.5;0
0.035697;1;1.314;1.314;0.5;0
0.035543;1;1.316;1.316;0.5;0
0.035391;1;1.318;1.318;0.5;0
0.03524;1;1.32;1.32;0.5;0
0.035086;1;1.322;1.322;0.5;0
0.034933;1;1.324;1.324;0.5;0
0.03478;1;1.326;1.326;0.5;0
0.034628;1;1.328;1.328;0.5;0
0.034475;1;1.33;1.33;0.5;0
0.034322;1;1.332;1.332;0.5;0
0.034169;1;1.334;1.334;0.5;0
0.034017;1;1.336;1.336;0.5;0
0.033864;1;1.338;1.338;0.5;0
0.033711;1;1.34;1.34;0.5;0
0.033562;1;1.342;1.342;0.5;0
0.033413;1;1.344;1.344;0.5;0
0.033263;1;1.346;1.346;0.5;0
0.033114;1;1.348;1.348;0.5;0
0.032965;1;1.35;1.35;0.5;0
0.032815;1;1.352;1.352;0.5;0
0.032666;1;1.354;1.354;0.5;0
0.032517;1;1.356;1.356;0.5;0
0.032368;1;1.358;1.358;0.5;0
0.032218;1;1.36;1.36;0.5;0
0.032069;1;1.362;1.362;0.5;0
0.031922;1;1.364;1.364;0.5;0
0.031775;1;1.366;1.366;0.5;0
0.031628;1;1.368;1.368;0.5;0
0.03148;1;1.37;1.37;0.5;0
0.031333;1;1.372;1.372;0.5;0
0.031186;1;1.374;1.374;0.5;0
0.031041;1;1.376;1.376;0.5;0
0.030896;1;1.378;1.378;0.5;0
0.030752;1;1.38;1.38;0.5;0
0.030607;1;1.382;1.382;0.5;0
0.030462;1;1.384;1.384;0.5;0
0.030318;1;1.386;1.386;0.5;0
0.030173;1;1.388;1.388;0.5;0
0.030028;1;1.39;1.39;0.5;0
0.029884;1;1.392;1.392;0.5;0
0.029741;1;1.394;1.394;0.5;0
0.029598;1;1.396;1.396;0.5;0
0.029457;1;1.398;1.398;0.5;0
0.029318;1;1.4;1.4;0.5;0
0.029179;1;1.402;1.402;0.5;0
0.029041;1;1.404;1.404;0.5;0
0.028904;1;1.406;1.406;0.5;0
0.028766;1;1.408;1.408;0.5;0
0.028628;1;1.41;1.41;0.5;0
0.028491;1;1.412;1.412;0.5;0
0.028353;1;1.414;1.414;0.5;0
0.028215;1;1.416;1.416;0.5;0
0.028077;1;1.418;1.418;0.5;0
0.02794;1;1.42;1.42;0.5;0
0.027802;1;1.422;1.422;0.5;0
0.027664;1;1.424;1.424;0.5;0
0.02753;1;1.426;1.426;0.5;0
0.027396;1;1.428;1.428;0.5;0
0.027265;1;1.43;1.43;0.5;0
0.027135;1;1.432;1.432;0.5;0
0.027004;1;1.434;1.434;0.5;0
0.026874;1;1.436;1.436;0.5;0
0.026744;1;1.438;1.438;0.5;0
0.026613;1;1.44;1.44;0.5;0
0.026483;1;1.442;1.442;0.5;0
0.026353;1;1.444;1.444;0.5;0
0.026222;1;1.446;1.446;0.5;0
0.026092;1;1.448;1.448;0.5;0
0.025962;1;1.45;1.45;0.5;0
0.025833;1;1.452;1.452;0.5;0
0.025705;1;1.454;1.454;0.5;0
0.025579;1;1.456;1.456;0.5;0
0.025455;1;1.458;1.458;0.5;0
0.025332;1;1.46;1.46;0.5;0
0.025208;1;1.462;1.462;0.5;0
0.025085;1;1.464;1.464;0.5;0
0.024961;1;1.466;1.466;0.5;0
0.024838;1;1.468;1.468;0.5;0
0.024715;1;1.47;1.47;0.5;0
0.024593;1;1.472;1.472;0.5;0
0.024472;1;1.474;1.474;0.5;0
0.024351;1;1.476;1.476;0.5;0
0.024231;1;1.478;1.478;0.5;0
0.024113;1;1.48;1.48;0.5;0
0.023995;1;1.482;1.482;0.5;0
0.023878;1;1.484;1.484;0.5;0
0.023761;1;1.486;1.486;0.5;0
0.023643;1;1.488;1.488;0.5;0
0.023526;1;1.49;1.49;0.5;0
0.023412;1;1.492;1.492;0.5;0
0.023299;1;1.494;1.494;0.5;0
0.023185;1;1.496;1.496;0.5;0
0.023073;1;1.498;1.498;0.5;0
0.022962;1;1.5;1.5;0.5;0
0.022852;1;1.502;1.502;0.5;0
0.022741;1;1.504;1.504;0.5;0
0.022631;1;1.506;1.506;0.5;0
0.02252;1;1.508;1.508;0.5;0
0.02241;1;1.51;1.51;0.5;0
0.022299;1;1.512;1.512;0.5;0
0.022189;1;1.514;1.514;0.5;0
0.022081;1;1.516;1.516;0.5;0
0.021976;1;1.518;1.518;0.5;0
0.021871;1;1.52;1.52;0.5;0
0.021767;1;1.522;1.522;0.5;0
0.021664;1;1.524;1.524;0.5;0
0.021561;1;1.526;1.526;0.5;0
0.021457;1;1.528;1.528;0.5;0
0.021354;1;1.53;1.53;0.5;0
0.021251;1;1.532;1.532;0.5;0
0.021148;1;1.534;1.534;0.5;0
0.021044;1;1.536;1.536;0.5;0
0.020943;1;1.538;1.538;0.5;0
0.020842;1;1.54;1.54;0.5;0
0.020742;1;1.542;1.542;0.5;0
0.020645;1;1.544;1.544;0.5;0
0.020549;1;1.546;1.546;0.5;0
0.020453;1;1.548;1.548;0.5;0
0.020358;1;1.55;1.55;0.5;0
0.020262;1;1.552;1.552;0.5;0
0.020166;1;1.554;1.554;0.5;0
0.02007;1;1.556;1.556;0.5;0
0.019974;1;1.558;1.558;0.5;0
0.019879;1;1.56;1.56;0.5;0
0.019785;1;1.562;1.562;0.5;0
0.019692;1;1.564;1.564;0.5;0
0.019604;1;1.566;1.566;0.5;0
0.019515;1;1.568;1.568;0.5;0
0.019427;1;1.57;1.57;0.5;0
0.019338;1;1.572;1.572;0.5;0
0.01925;1;1.574;1.574;0.5;0
0.019161;1;1.576;1.576;0.5;0
0.019072;1;1.578;1.578;0.5;0
0.018983;1;1.58;1.58;0.5;0
0.018894;1;1.582;1.582;0.5;0
0.018807;1;1.584;1.584;0.5;0
0.018724;1;1.586;1.586;0.5;0
0.018641;1;1.588;1.588;0.5;0
0.018559;1;1.59;1.59;0.5;0
0.018477;1;1.592;1.592;0.5;0
0.018395;1;1.594;1.594;0.5;0
0.018312;1;1.596;1.596;0.5;0
0.01823;1;1.598;1.598;0.5;0
0.018148;1;1.6;1.6;0.5;0
0.018065;1;1.602;1.602;0.5;0
0.017985;1;1.604;1.604;0.5;0
0.017907;1;1.606;1.606;0.5;0
0.017829;1;1.608;1.608;0.5;0
0.017751;1;1.61;1.61;0.5;0
0.017673;1;1.612;1.612;0.5;0
0.017595;1;1.614;1.614;0.5;0
0.017517;1;1.616;1.616;0.5;0
0.017442;1;1.618;1.618;0.5;0
0.017367;1;1.62;1.62;0.5;0
0.017292;1;1.622;1.622;0.5;0
0.017221;1;1.624;1.624;0.5;0
0.01715;1;1.626;1.626;0.5;0
0.017079;1;1.628;1.628;0.5;0
0.017008;1;1.63;1.63;0.5;0
0.016937;1;1.632;1.632;0.5;0
0.016866;1;1.634;1.634;0.5;0
0.016795;1;1.636;1.636;0.5;0
0.016723;1;1.638;1.638;0.5;0
0.016651;1;1.64;1.64;0.5;0
0.016581;1;1.642;1.642;0.5;0
0.016516;1;1.644;1.644;0.5;0
0.01645;1;1.646;1.646;0.5;0
0.016384;1;1.648;1.648;0.5;0
0.016318;1;1.65;1.65;0.5;0
0.016252;1;1.652;1.652;0.5;0
0.016185;1;1.654;1.654;0.5;0
0.016119;1;1.656;1.656;0.5;0
0.016053;1;1.658;1.658;0.5;0
0.015987;1;1.66;1.66;0.5;0
0.015924;1;1.662;1.662;0.5;0
0.01586;1;1.664;1.664;0.5;0
0.015798;1;1.666;1.666;0.5;0
0.01574;1;1.668;1.668;0.5;0
0.015681;1;1.67;1.67;0.5;0
0.015623;1;1.672;1.672;0.5;0
0.015565;1;1.674;1.674;0.5;0
0.015506;1;1.676;1.676;0.5;0
0.015448;1;1.678;1.678;0.5;0
0.015389;1;1.68;1.68;0.5;0
0.015331;1;1.682;1.682;0.5;0
0.015273;1;1.684;1.684;0.5;0
0.015214;1;1.686;1.686;0.5;0
0.015156;1;1.688;1.688;0.5;0
0.015097;1;1.69;1.69;0.5;0
0.01504;1;1.692;1.692;0.5;0
0.014986;1;1.694;1.694;0.5;0
0.014934;1;1.696;1.696;0.5;0
0.014883;1;1.698;1.698;0.5;0
0.014831;1;1.7;1.7;0.5;0
0.01478;1;1.702;1.702;0.5;0
0.014728;1;1.704;1.704;0.5;0
0.014676;1;1.706;1.706;0.5;0
0.014625;1;1.708;1.708;0.5;0
0.014573;1;1.71;1.71;0.5;0
0.014521;1;1.712;1.712;0.5;0
0.01447;1;1.714;1.714;0.5;0
0.01442;1;1.716;1.716;0.5;0
0.014372;1;1.718;1.718;0.5;0
0.014323;1;1.72;1.72;0.5;0
0.014275;1;1.722;1.722;0.5;0
0.014226;1;1.724;1.724;0.5;0
0.014179;1;1.726;1.726;0.5;0
0.014134;1;1.728;1.728;0.5;0
0.01409;1;1.73;1.73;0.5;0
0.014045;1;1.732;1.732;0.5;0
0.014;1;1.734;1.734;0.5;0
0.013955;1;1.736;1.736;0.5;0
0.01391;1;1.738;1.738;0.5;0
0.013866;1;1.74;1.74;0.5;0
0.013824;1;1.742;1.742;0.5;0
0.013782;1;1.744;1.744;0.5;0
0.013741;1;1.746;1.746;0.5;0
0.013701;1;1.748;1.748;0.5;0
0.013661;1;1.75;1.75;0.5;0
0.013621;1;1.752;1.752;0.5;0
0.013581;1;1.754;1.754;0.5;0
0.01354;1;1.756;1.756;0.5;0
0.0135;1;1.758;1.758;0.5;0
0.013459;1;1.76;1.76;0.5;0
0.01342;1;1.762;1.762;0.5;0
0.013383;1;1.764;1.764;0.5;0
0.013346;1;1.766;1.766;0.5;0
0.013309;1;1.768;1.768;0.5;0
0.013272;1;1.77;1.77;0.5;0
0.013234;1;1.772;1.772;0.5;0
0.013197;1;1.774;1.774;0.5;0
0.01316;1;1.776;1.776;0.5;0
0.013123;1;1.778;1.778;0.5;0
0.01309;1;1.78;1.78;0.5;0
0.013056;1;1.782;1.782;0.5;0
0.013023;1;1.784;1.784;0.5;0
0.01299;1;1.786;1.786;0.5;0
0.012957;1;1.788;1.788;0.5;0
0.012924;1;1.79;1.79;0.5;0
0.012892;1;1.792;1.792;0.5;0
0.01286;1;1.794;1.794;0.5;0
0.012828;1;1.796;1.796;0.5;0
0.012799;1;1.798;1.798;0.5;0
0.01277;1;1.8;1.8;0.5;0
0.01274;1;1.802;1.802;0.5;0
0.012711;1;1.804;1.804;0.5;0
0.012681;1;1.806;1.806;0.5;0
0.012652;1;1.808;1.808;0.5;0
0.012623;1;1.81;1.81;0.5;0
0.012593;1;1.812;1.812;0.5;0
0.012564;1;1.814;1.814;0.5;0
0.012535;1;1.816;1.816;0.5;0
0.012506;1;1.818;1.818;0.5;0
0.012481;1;1.82;1.82;0.5;0
0.012456;1;1.822;1.822;0.5;0
0.012431;1;1.824;1.824;0.5;0
0.012406;1;1.826;1.826;0.5;0
0.012381;1;1.828;1.828;0.5;0
0.012357;1;1.83;1.83;0.5;0
0.012332;1;1.832;1.832;0.5;0
0.012308;1;1.834;1.834;0.5;0
0.012283;1;1.836;1.836;0.5;0
0.012259;1;1.838;1.838;0.5;0
0.012235;1;1.84;1.84;0.5;0
0.01221;1;1.842;1.842;0.5;0
0.012188;1;1.844;1.844;0.5;0
0.012168;1;1.846;1.846;0.5;0
0.012147;1;1.848;1.848;0.5;0
0.012127;1;1.85;1.85;0.5;0
0.012107;1;1.852;1.852;0.5;0
0.012087;1;1.854;1.854;0.5;0
0.012066;1;1.856;1.856;0.5;0
0.012045;1;1.858;1.858;0.5;0
0.012024;1;1.86;1.86;0.5;0
0.012003;1;1.862;1.862;0.5;0
0.011981;1;1.864;1.864;0.5;0
0.011962;1;1.866;1.866;0.5;0
0.011945;1;1.868;1.868;0.5;0
0.011927;1;1.87;1.87;0.5;0
0.01191;1;1.872;1.872;0.5;0
0.011893;1;1.874;1.874;0.5;0
0.011875;1;1.876;1.876;0.5;0
0.011858;1;1.878;1.878;0.5;0
0.011841;1;1.88;1.88;0.5;0
0.011824;1;1.882;1.882;0.5;0
0.011809;1;1.884;1.884;0.5;0
0.011794;1;1.886;1.886;0.5;0
0.011779;1;1.888;1.888;0.5;0
0.011765;1;1.89;1.89;0.5;0
0.01175;1;1.892;1.892;0.5;0
0.011735;1;1.894;1.894;0.5;0
0.011721;1;1.896;1.896;0.5;0
0.011707;1;1.898;1.898;0.5;0
0.011694;1;1.9;1.9;0.5;0
0.01168;1;1.902;1.902;0.5;0
0.011669;1;1.904;1.904;0.5;0
0.011658;1;1.906;1.906;0.5;0
0.011646;1;1.908;1.908;0.5;0
0.011635;1;1.91;1.91;0.5;0
0.011624;1;1.912;1.912;0.5;0
0.011612;1;1.914;1.914;0.5;0
0.011601;1;1.916;1.916;0.5;0
0.01159;1;1.918;1.918;0.5;0
0.011581;1;1.92;1.92;0.5;0
0.011572;1;1.922;1.922;0.5;0
0.011562;1;1.924;1.924;0.5;0
0.011552;1;1.926;1.926;0.5;0
0.011542;1;1.928;1.928;0.5;0
0.011532;1;1.93;1.93;0.5;0
0.011523;1;1.932;1.932;0.5;0
0.011513;1;1.934;1.934;0.5;0
0.011506;1;1.936;1.936;0.5;0
0.011499;1;1.938;1.938;0.5;0
0.011491;1;1.94;1.94;0.5;0
0.011483;1;1.942;1.942;0.5;0
0.011476;1;1.944;1.944;0.5;0
0.011468;1;1.946;1.946;0.5;0
0.011461;1;1.948;1.948;0.5;0
0.011456;1;1.95;1.95;0.5;0
0.011451;1;1.952;1.952;0.5;0
0.011447;1;1.954;1.954;0.5;0
0.011442;1;1.956;1.956;0.5;0
0.011438;1;1.958;1.958;0.5;0
0.011433;1;1.96;1.96;0.5;0
0.011428;1;1.962;1.962;0.5;0
0.011424;1;1.964;1.964;0.5;0
0.011419;1;1.966;1.966;0.5;0
0.011415;1;1.968;1.968;0.5;0
0.011412;1;1.97;1.97;0.5;0
0.011409;1;1.972;1.972;0.5;0
0.011405;1;1.974;1.974;0.5;0
0.011402;1;1.976;1.976;0.5;0
0.011398;1;1.978;1.978;0.5;0
0.011395;1;1.98;1.98;0.5;0
0.011392;1;1.982;1.982;0.5;0
0.01139;1;1.984;1.984;0.5;0
0.011388;1;1.986;1.986;0.5;0
0.011387;1;1.988;1.988;0.5;0
0.011387;1;1.99;1.99;0.5;0
0.011386;1;1.992;1.992;0.5;0
0.011385;1;1.994;1.994;0.5;0
0.011384;1;1.996;1.996;0.5;0
0.011383;1;1.998;1.998;0.5;0
0.011383;1;2;2;0.5;0


==> images/data/p_h15.csv <==
"f";"vtkValidPointMask";"arc_length";"X";"Points:1";"Points:2"
0;1;0;0;0.5;0
0.00044701;1;0.002;0.002;0.5;0
0.00089401;1;0.004;0.004;0.5;0
0.001341;1;0.006;0.006;0.5;0
0.001788;1;0.008;0.008;0.5;0
0.002235;1;0.01;0.01;0.5;0
0.002682;1;0.012;0.012;0.5;0
0.0031291;1;0.014;0.014;0.5;0
0.0035761;1;0.016;0.016;0.5;0
0.0040231;1;0.018;0.018;0.5;0
0.0044701;1;0.02;0.02;0.5;0
0.0049171;1;0.022;0.022;0.5;0
0.0053641;1;0.024;0.024;0.5;0
0.0058111;1;0.026;0.026;0.5;0
0.0062437;1;0.028;0.028;0.5;0
0.0066688;1;0.03;0.03;0.5;0
0.0070939;1;0.032;0.032;0.5;0
0.007519;1;0.034;0.034;0.5;0
0.0079403;1;0.036;0.036;0.5;0
0.0083548;1;0.038;0.038;0.5;0
0.0087692;1;0.04;0.04;0.5;0
0.0091837;1;0.042;0.042;0.5;0
0.0095982;1;0.044;0.044;0.5;0
0.010012;1;0.046;0.046;0.5;0
0.010418;1;0.048;0.048;0.5;0
0.010824;1;0.05;0.05;0.5;0
0.01123;1;0.052;0.052;0.5;0
0.011636;1;0.054;0.054;0.5;0
0.012042;1;0.056;0.056;0.5;0
0.012448;1;0.058;0.058;0.5;0
0.012848;1;0.06;0.06;0.5;0
0.013239;1;0.062;0.062;0.5;0
0.013631;1;0.064;0.064;0.5;0
0.014022;1;0.066;0.066;0.5;0
0.014414;1;0.068;0.068;0.5;0
0.014805;1;0.07;0.07;0.5;0
0.015197;1;0.072;0.072;0.5;0
0.015583;1;0.074;0.074;0.5;0
0.015968;1;0.076;0.076;0.5;0
0.016352;1;0.078;0.078;0.5;0
0.016737;1;0.08;0.08;0.5;0
0.017118;1;0.082;0.082;0.5;0
0.017497;1;0.084;0.084;0.5;0
0.017876;1;0.086;0.086;0.5;0
0.018251;1;0.088;0.088;0.5;0
0.018623;1;0.09;0.09;0.5;0
0.018996;1;0.092;0.092;0.5;0
0.019369;1;0.094;0.094;0.5;0
0.019741;1;0.096;0.096;0.5;0
0.020109;1;0.098;0.098;0.5;0
0.020476;1;0.1;0.1;0.5;0
0.020844;1;0.102;0.102;0.5;0
0.021211;1;0.104;0.104;0.5;0
0.021576;1;0.106;0.106;0.5;0
0.021938;1;0.108;0.108;0.5;0
0.0223;1;0.11;0.11;0.5;0
0.022662;1;0.112;0.112;0.5;0
0.023023;1;0.114;0.114;0.5;0
0.023385;1;0.116;0.116;0.5;0
0.023747;1;0.118;0.118;0.5;0
0.024099;1;0.12;0.12;0.5;0
0.024449;1;0.122;0.122;0.5;0
0.024799;1;0.124;0.124;0.5;0
0.025149;1;0.126;0.126;0.5;0
0.025499;1;0.128;0.128;0.5;0
0.025849;1;0.13;0.13;0.5;0
0.026199;1;0.132;0.132;0.5;0
0.026549;1;0.134;0.134;0.5;0
0.026899;1;0.136;0.136;0.5;0
0.027249;1;0.138;0.138;0.5;0
0.027595;1;0.14;0.14;0.5;0
0.027941;1;0.142;0.142;0.5;0
0.028286;1;0.144;0.144;0.5;0
0.028631;1;0.146;0.146;0.5;0
0.028976;1;0.148;0.148;0.5;0
0.029322;1;0.15;0.15;0.5;0
0.029663;1;0.152;0.152;0.5;0
0.030004;1;0.154;0.154;0.5;0
0.030344;1;0.156;0.156;0.5;0
0.030684;1;0.158;0.158;0.5;0
0.031024;1;0.16;0.16;0.5;0
0.031364;1;0.162;0.162;0.5;0
0.031703;1;0.164;0.164;0.5;0
0.032042;1;0.166;0.166;0.5;0
0.032381;1;0.168;0.168;0.5;0
0.03272;1;0.17;0.17;0.5;0
0.03306;1;0.172;0.172;0.5;0
0.033399;1;0.174;0.174;0.5;0
0.033738;1;0.176;0.176;0.5;0
0.034077;1;0.178;0.178;0.5;0
0.034411;1;0.18;0.18;0.5;0
0.034741;1;0.182;0.182;0.5;0
0.03507;1;0.184;0.184;0.5;0
0.0354;1;0.186;0.186;0.5;0
0.03573;1;0.188;0.188;0.5;0
0.036059;1;0.19;0.19;0.5;0
0.036389;1;0.192;0.192;0.5;0
0.036718;1;0.194;0.194;0.5;0
0.03705;1;0.196;0.196;0.5;0
0.037384;1;0.198;0.198;0.5;0
0.037718;1;0.2;0.2;0.5;0
0.038051;1;0.202;0.202;0.5;0
0.038385;1;0.204;0.204;0.5;0
0.038719;1;0.206;0.206;0.5;0
0.039053;1;0.208;0.208;0.5;0
0.039383;1;0.21;0.21;0.5;0
0.039712;1;0.212;0.212;0.5;0
0.040042;1;0.214;0.214;0.5;0
0.04037;1;0.216;0.216;0.5;0
0.040698;1;0.218;0.218;0.5;0
0.041025;1;0.22;0.22;0.5;0
0.041353;1;0.222;0.222;0.5;0
0.04168;1;0.224;0.224;0.5;0
0.042008;1;0.226;0.226;0.5;0
0.042336;1;0.228;0.228;0.5;0
0.042663;1;0.23;0.23;0.5;0
0.042991;1;0.232;0.232;0.5;0
0.043319;1;0.234;0.234;0.5;0
0.043646;1;0.236;0.236;0.5;0
0.043974;1;0.238;0.238;0.5;0
0.0443;1;0.24;0.24;0.5;0
0.044625;1;0.242;0.242;0.5;0
0.04495;1;0.244;0.244;0.5;0
0.045275;1;0.246;0.246;0.5;0
0.045601;1;0.248;0.248;0.5;0
0.045926;1;0.25;0.25;0.5;0
0.046251;1;0.252;0.252;0.5;0
0.046576;1;0.254;0.254;0.5;0
0.046902;1;0.256;0.256;0.5;0
0.047227;1;0.258;0.258;0.5;0
0.047552;1;0.26;0.26;0.5;0
0.047878;1;0.262;0.262;0.5;0
0.048202;1;0.264;0.264;0.5;0
0.048524;1;0.266;0.266;0.5;0
0.048846;1;0.268;0.268;0.5;0
0.049168;1;0.27;0.27;0.5;0
0.04949;1;0.272;0.272;0.5;0
0.049819;1;0.274;0.274;0.5;0
0.050151;1;0.276;0.276;0.5;0
0.050483;1;0.278;0.278;0.5;0
0.050815;1;0.28;0.28;0.5;0
0.051147;1;0.282;0.282;0.5;0
0.05148;1;0.284;0.284;0.5;0
0.051812;1;0.286;0.286;0.5;0
0.052143;1;0.288;0.288;0.5;0
0.052467;1;0.29;0.29;0.5;0
0.052797;1;0.292;0.292;0.5;0
0.05313;1;0.294;0.294;0.5;0
0.053463;1;0.296;0.296;0.5;0
0.053795;1;0.298;0.298;0.5;0
0.054128;1;0.3;0.3;0.5;0
0.054461;1;0.302;0.302;0.5;0
0.054793;1;0.304;0.304;0.5;0
0.055122;1;0.306;0.306;0.5;0
0.055451;1;0.308;0.308;0.5;0
0.05578;1;0.31;0.31;0.5;0
0.056109;1;0.312;0.312;0.5;0
0.056447;1;0.314;0.314;0.5;0
0.056771;1;0.316;0.316;0.5;0
0.057095;1;0.318;0.318;0.5;0
0.057418;1;0.32;0.32;0.5;0
0.057742;1;0.322;0.322;0.5;0
0.058073;1;0.324;0.324;0.5;0
0.058416;1;0.326;0.326;0.5;0
0.058758;1;0.328;0.328;0.5;0
0.059101;1;0.33;0.33;0.5;0
0.059444;1;0.332;0.332;0.5;0
0.059787;1;0.334;0.334;0.5;0
0.06013;1;0.336;0.336;0.5;0
0.060462;1;0.338;0.338;0.5;0
0.060796;1;0.34;0.34;0.5;0
0.061142;1;0.342;0.342;0.5;0
0.061488;1;0.344;0.344;0.5;0
0.061831;1;0.346;0.346;0.5;0
0.062173;1;0.348;0.348;0.5;0
0.062514;1;0.35;0.35;0.5;0
0.062855;1;0.352;0.352;0.5;0
0.063196;1;0.354;0.354;0.5;0
0.063537;1;0.356;0.356;0.5;0
0.063878;1;0.358;0.358;0.5;0
0.064219;1;0.36;0.36;0.5;0
0.064565;1;0.362;0.362;0.5;0
0.064911;1;0.364;0.364;0.5;0
0.065258;1;0.366;0.366;0.5;0
0.065605;1;0.368;0.368;0.5;0
0.065952;1;0.37;0.37;0.5;0
0.0663;1;0.372;0.372;0.5;0
0.066651;1;0.374;0.374;0.5;0
0.067001;1;0.376;0.376;0.5;0
0.067352;1;0.378;0.378;0.5;0
0.067702;1;0.38;0.38;0.5;0
0.068051;1;0.382;0.382;0.5;0
0.068397;1;0.384;0.384;0.5;0
0.068743;1;0.386;0.386;0.5;0
0.069089;1;0.388;0.388;0.5;0
0.069437;1;0.39;0.39;0.5;0
0.069798;1;0.392;0.392;0.5;0
0.070159;1;0.394;0.394;0.5;0
0.07052;1;0.396;0.396;0.5;0
0.070882;1;0.398;0.398;0.5;0
0.071243;1;0.4;0.4;0.5;0
0.071604;1;0.402;0.402;0.5;0
0.071965;1;0.404;0.404;0.5;0
0.072326;1;0.406;0.406;0.5;0
0.072688;1;0.408;0.408;0.5;0
0.073049;1;0.41;0.41;0.5;0
0.073411;1;0.412;0.412;0.5;0
0.073773;1;0.414;0.414;0.5;0
0.074134;1;0.416;0.416;0.5;0
0.074496;1;0.418;0.418;0.5;0
0.074858;1;0.42;0.42;0.5;0
0.075219;1;0.422;0.422;0.5;0
0.075581;1;0.424;0.424;0.5;0
0.075955;1;0.426;0.426;0.5;0
0.076329;1;0.428;0.428;0.5;0
0.076704;1;0.43;0.43;0.5;0
0.077078;1;0.432;0.432;0.5;0
0.077452;1;0.434;0.434;0.5;0
0.077827;1;0.436;0.436;0.5;0
0.078201;1;0.438;0.438;0.5;0
0.078576;1;0.44;0.44;0.5;0
0.078943;1;0.442;0.442;0.5;0
0.07931;1;0.444;0.444;0.5;0
0.079691;1;0.446;0.446;0.5;0
0.080076;1;0.448;0.448;0.5;0
0.080461;1;0.45;0.45;0.5;0
0.080844;1;0.452;0.452;0.5;0
0.081222;1;0.454;0.454;0.5;0
0.0816;1;0.456;0.456;0.5;0
0.081978;1;0.458;0.458;0.5;0
0.082357;1;0.46;0.46;0.5;0
0.082735;1;0.462;0.462;0.5;0
0.083113;1;0.464;0.464;0.5;0
0.083491;1;0.466;0.466;0.5;0
0.083869;1;0.468;0.468;0.5;0
0.084247;1;0.47;0.47;0.5;0
0.084632;1;0.472;0.472;0.5;0
0.085024;1;0.474;0.474;0.5;0
0.085416;1;0.476;0.476;0.5;0
0.085809;1;0.478;0.478;0.5;0
0.086198;1;0.48;0.48;0.5;0
0.086587;1;0.482;0.482;0.5;0
0.086975;1;0.484;0.484;0.5;0
0.087363;1;0.486;0.486;0.5;0
0.087751;1;0.488;0.488;0.5;0
0.088145;1;0.49;0.49;0.5;0
0.088551;1;0.492;0.492;0.5;0
0.088957;1;0.494;0.494;0.5;0
0.089363;1;0.496;0.496;0.5;0
0.089769;1;0.498;0.498;0.5;0
0.090175;1;0.5;0.5;0.5;0
0.090582;1;0.502;0.502;0.5;0
0.090988;1;0.504;0.504;0.5;0
0.091391;1;0.506;0.506;0.5;0
0.091797;1;0.508;0.508;0.5;0
0.092202;1;0.51;0.51;0.5;0
0.092608;1;0.512;0.512;0.5;0
0.093013;1;0.514;0.514;0.5;0
0.093419;1;0.516;0.516;0.5;0
0.093824;1;0.518;0.518;0.5;0
0.09423;1;0.52;0.52;0.5;0
0.094639;1;0.522;0.522;0.5;0
0.095061;1;0.524;0.524;0.5;0
0.095483;1;0.526;0.526;0.5;0
0.095897;1;0.528;0.528;0.5;0
0.096305;1;0.53;0.53;0.5;0
0.096713;1;0.532;0.532;0.5;0
0.097121;1;0.534;0.534;0.5;0
0.097529;1;0.536;0.536;0.5;0
0.097955;1;0.538;0.538;0.5;0
0.098387;1;0.54;0.54;0.5;0
0.09882;1;0.542;0.542;0.5;0
0.099252;1;0.544;0.544;0.5;0
0.099684;1;0.546;0.546;0.5;0
0.10012;1;0.548;0.548;0.5;0
0.10055;1;0.55;0.55;0.5;0
0.10098;1;0.552;0.552;0.5;0
0.10141;1;0.554;0.554;0.5;0
0.10184;1;0.556;0.556;0.5;0
0.10227;1;0.558;0.558;0.5;0
0.1027;1;0.56;0.56;0.5;0
0.10313;1;0.562;0.562;0.5;0
0.10356;1;0.564;0.564;0.5;0
0.10399;1;0.566;0.566;0.5;0
0.10442;1;0.568;0.568;0.5;0
0.10487;1;0.57;0.57;0.5;0
0.10532;1;0.572;0.572;0.5;0
0.10576;1;0.574;0.574;0.5;0
0.10621;1;0.576;0.576;0.5;0
0.10666;1;0.578;0.578;0.5;0
0.10711;1;0.58;0.58;0.5;0
0.10756;1;0.582;0.582;0.5;0
0.108;1;0.584;0.584;0.5;0
0.10845;1;0.586;0.586;0.5;0
0.1089;1;0.588;0.588;0.5;0
0.10935;1;0.59;0.59;0.5;0
0.1098;1;0.592;0.592;0.5;0
0.11025;1;0.594;0.594;0.5;0
0.1107;1;0.596;0.596;0.5;0
0.11115;1;0.598;0.598;0.5;0
0.1116;1;0.6;0.6;0.5;0
0.11205;1;0.602;0.602;0.5;0
0.1125;1;0.604;0.604;0.5;0
0.11295;1;0.606;0.606;0.5;0
0.1134;1;0.608;0.608;0.5;0
0.11385;1;0.61;0.61;0.5;0
0.1143;1;0.612;0.612;0.5;0
0.11476;1;0.614;0.614;0.5;0
0.11522;1;0.616;0.616;0.5;0
0.11569;1;0.618;0.618;0.5;0
0.11615;1;0.62;0.62;0.5;0
0.11662;1;0.622;0.622;0.5;0
0.11709;1;0.624;0.624;0.5;0
0.11757;1;0.626;0.626;0.5;0
0.11804;1;0.628;0.628;0.5;0
0.11851;1;0.63;0.63;0.5;0
0.11899;1;0.632;0.632;0.5;0
0.11946;1;0.634;0.634;0.5;0
0.11993;1;0.636;0.636;0.5;0
0.1204;1;0.638;0.638;0.5;0
0.12088;1;0.64;0.64;0.5;0
0.12135;1;0.642;0.642;0.5;0
0.12182;1;0.644;0.644;0.5;0
0.12229;1;0.646;0.646;0.5;0
0.12277;1;0.648;0.648;0.5;0
0.12324;1;0.65;0.65;0.5;0
0.12371;1;0.652;0.652;0.5;0
0.12418;1;0.654;0.654;0.5;0
0.12466;1;0.656;0.656;0.5;0
0.12513;1;0.658;0.658;0.5;0
0.12563;1;0.66;0.66;0.5;0
0.12612;1;0.662;0.662;0.5;0
0.12661;1;0.664;0.664;0.5;0
0.12711;1;0.666;0.666;0.5;0
0.1276;1;0.668;0.668;0.5;0
0.1281;1;0.67;0.67;0.5;0
0.12859;1;0.672;0.672;0.5;0
0.12908;1;0.674;0.674;0.5;0
0.12957;1;0.676;0.676;0.5;0
0.13005;1;0.678;0.678;0.5;0
0.13054;1;0.68;0.68;0.5;0
0.13104;1;0.682;0.682;0.5;0
0.13154;1;0.684;0.684;0.5;0
0.13202;1;0.686;0.686;0.5;0
0.13251;1;0.688;0.688;0.5;0
0.133;1;0.69;0.69;0.5;0
0.13348;1;0.692;0.692;0.5;0
0.13397;1;0.694;0.694;0.5;0
0.13446;1;0.696;0.696;0.5;0
0.13495;1;0.698;0.698;0.5;0
0.13544;1;0.7;0.7;0.5;0
0.13594;1;0.702;0.702;0.5;0
0.13643;1;0.704;0.704;0.5;0
0.13694;1;0.706;0.706;0.5;0
0.13744;1;0.708;0.708;0.5;0
0.13795;1;0.71;0.71;0.5;0
0.13846;1;0.712;0.712;0.5;0
0.13896;1;0.714;0.714;0.5;0
0.13947;1;0.716;0.716;0.5;0
0.13997;1;0.718;0.718;0.5;0
0.14047;1;0.72;0.72;0.5;0
0.14097;1;0.722;0.722;0.5;0
0.14148;1;0.724;0.724;0.5;0
0.14198;1;0.726;0.726;0.5;0
0.14249;1;0.728;0.728;0.5;0
0.143;1;0.73;0.73;0.5;0
0.1435;1;0.732;0.732;0.5;0
0.14401;1;0.734;0.734;0.5;0
0.14451;1;0.736;0.736;0.5;0
0.14501;1;0.738;0.738;0.5;0
0.14552;1;0.74;0.74;0.5;0
0.14602;1;0.742;0.742;0.5;0
0.14652;1;0.744;0.744;0.5;0
0.14703;1;0.746;0.746;0.5;0
0.14754;1;0.748;0.748;0.5;0
0.14804;1;0.75;0.75;0.5;0
0.14855;1;0.752;0.752;0.5;0
0.14905;1;0.754;0.754;0.5;0
0.14955;1;0.756;0.756;0.5;0
0.15006;1;0.758;0.758;0.5;0
0.15056;1;0.76;0.76;0.5;0
0.15106;1;0.762;0.762;0.5;0
0.15156;1;0.764;0.764;0.5;0
0.15207;1;0.766;0.766;0.5;0
0.15257;1;0.768;0.768;0.5;0
0.15308;1;0.77;0.77;0.5;0
0.1536;1;0.772;0.772;0.5;0
0.15411;1;0.774;0.774;0.5;0
0.15462;1;0.776;0.776;0.5;0
0.15513;1;0.778;0.778;0.5;0
0.15563;1;0.78;0.78;0.5;0
0.15614;1;0.782;0.782;0.5;0
0.15664;1;0.784;0.784;0.5;0
0.15715;1;0.786;0.786;0.5;0
0.15765;1;0.788;0.788;0.5;0
0.15815;1;0.79;0.79;0.5;0
0.15866;1;0.792;0.792;0.5;0
0.15916;1;0.794;0.794;0.5;0
0.15966;1;0.796;0.796;0.5;0
0.16016;1;0.798;0.798;0.5;0
0.16066;1;0.8;0.8;0.5;0
0.16117;1;0.802;0.802;0.5;0
0.16167;1;0.804;0.804;0.5;0
0.16217;1;0.806;0.806;0.5;0
0.16267;1;0.808;0.808;0.5;0
0.16317;1;0.81;0.81;0.5;0
0.16366;1;0.812;0.812;0.5;0
0.16416;1;0.814;0.814;0.5;0
0.16465;1;0.816;0.816;0.5;0
0.16515;1;0.818;0.818;0.5;0
0.16565;1;0.82;0.82;0.5;0
0.16615;1;0.822;0.822;0.5;0
0.16664;1;0.824;0.824;0.5;0
0.16713;1;0.826;0.826;0.5;0
0.16762;1;0.828;0.828;0.5;0
0.16811;1;0.83;0.83;0.5;0
0.1686;1;0.832;0.832;0.5;0
0.16909;1;0.834;0.834;0.5;0
0.16957;1;0.836;0.836;0.5;0
0.17006;1;0.838;0.838;0.5;0
0.17054;1;0.84;0.84;0.5;0
0.17103;1;0.842;0.842;0.5;0
0.17151;1;0.844;0.844;0.5;0
0.17199;1;0.846;0.846;0.5;0
0.17248;1;0.848;0.848;0.5;0
0.17296;1;0.85;0.85;0.5;0
0.17344;1;0.852;0.852;0.5;0
0.17392;1;0.854;0.854;0.5;0
0.17439;1;0.856;0.856;0.5;0
0.17485;1;0.858;0.858;0.5;0
0.17532;1;0.86;0.86;0.5;0
0.17579;1;0.862;0.862;0.5;0
0.17625;1;0.864;0.864;0.5;0
0.17672;1;0.866;0.866;0.5;0
0.17718;1;0.868;0.868;0.5;0
0.17765;1;0.87;0.87;0.5;0
0.1781;1;0.872;0.872;0.5;0
0.17855;1;0.874;0.874;0.5;0
0.179;1;0.876;0.876;0.5;0
0.17945;1;0.878;0.878;0.5;0
0.1799;1;0.88;0.88;0.5;0
0.18035;1;0.882;0.882;0.5;0
0.1808;1;0.884;0.884;0.5;0
0.18125;1;0.886;0.886;0.5;0
0.1817;1;0.888;0.888;0.5;0
0.18214;1;0.89;0.89;0.5;0
0.18259;1;0.892;0.892;0.5;0
0.18303;1;0.894;0.894;0.5;0
0.18346;1;0.896;0.896;0.5;0
0.18388;1;0.898;0.898;0.5;0
0.18431;1;0.9;0.9;0.5;0
0.18473;1;0.902;0.902;0.5;0
0.18515;1;0.904;0.904;0.5;0
0.18557;1;0.906;0.906;0.5;0
0.186;1;0.908;0.908;0.5;0
0.18642;1;0.91;0.91;0.5;0
0.18683;1;0.912;0.912;0.5;0
0.18723;1;0.914;0.914;0.5;0
0.18763;1;0.916;0.916;0.5;0
0.18803;1;0.918;0.918;0.5;0
0.18844;1;0.92;0.92;0.5;0
0.18884;1;0.922;0.922;0.5;0
0.18924;1;0.924;0.924;0.5;0
0.18963;1;0.926;0.926;0.5;0
0.19;1;0.928;0.928;0.5;0
0.19038;1;0.93;0.93;0.5;0
0.19076;1;0.932;0.932;0.5;0
0.19113;1;0.934;0.934;0.5;0
0.19151;1;0.936;0.936;0.5;0
0.19189;1;0.938;0.938;0.5;0
0.19227;1;0.94;0.94;0.5;0
0.19264;1;0.942;0.942;0.5;0
0.19298;1;0.944;0.944;0.5;0
0.19333;1;0.946;0.946;0.5;0
0.19368;1;0.948;0.948;0.5;0
0.19402;1;0.95;0.95;0.5;0
0.19435;1;0.952;0.952;0.5;0
0.19469;1;0.954;0.954;0.5;0
0.19502;1;0.956;0.956;0.5;0
0.19536;1;0.958;0.958;0.5;0
0.19569;1;0.96;0.96;0.5;0
0.19603;1;0.962;0.962;0.5;0
0.19636;1;0.964;0.964;0.5;0
0.19668;1;0.966;0.966;0.5;0
0.197;1;0.968;0.968;0.5;0
0.19733;1;0.97;0.97;0.5;0
0.19765;1;0.972;0.972;0.5;0
0.19794;1;0.974;0.974;0.5;0
0.19821;1;0.976;0.976;0.5;0
0.19848;1;0.978;0.978;0.5;0
0.19875;1;0.98;0.98;0.5;0
0.19901;1;0.982;0.982;0.5;0
0.19928;1;0.984;0.984;0.5;0
0.19955;1;0.986;0.986;0.5;0
0.19982;1;0.988;0.988;0.5;0
0.20008;1;0.99;0.99;0.5;0
0.20035;1;0.992;0.992;0.5;0
0.20062;1;0.994;0.994;0.5;0
0.20089;1;0.996;0.996;0.5;0
0.20115;1;0.998;0.998;0.5;0
0.20142;1;1;1;0.5;0
0.20164;1;1.002;1.002;0.5;0
0.20186;1;1.004;1.004;0.5;0
0.20208;1;1.006;1.006;0.5;0
0.20229;1;1.008;1.008;0.5;0
0.20251;1;1.01;1.01;0.5;0
0.20273;1;1.012;1.012;0.5;0
0.20295;1;1.014;1.014;0.5;0
0.20316;1;1.016;1.016;0.5;0
0.20338;1;1.018;1.018;0.5;0
0.2036;1;1.02;1.02;0.5;0
0.20376;1;1.022;1.022;0.5;0
0.20391;1;1.024;1.024;0.5;0
0.20406;1;1.026;1.026;0.5;0
0.20421;1;1.028;1.028;0.5;0
0.20435;1;1.03;1.03;0.5;0
0.2045;1;1.032;1.032;0.5;0
0.20465;1;1.034;1.034;0.5;0
0.2048;1;1.036;1.036;0.5;0
0.20495;1;1.038;1.038;0.5;0
0.2051;1;1.04;1.04;0.5;0
0.20522;1;1.042;1.042;0.5;0
0.20534;1;1.044;1.044;0.5;0
0.20545;1;1.046;1.046;0.5;0
0.20557;1;1.048;1.048;0.5;0
0.20568;1;1.05;1.05;0.5;0
0.2058;1;1.052;1.052;0.5;0
0.20591;1;1.054;1.054;0.5;0
0.20597;1;1.056;1.056;0.5;0
0.20603;1;1.058;1.058;0.5;0
0.2061;1;1.06;1.06;0.5;0
0.20616;1;1.062;1.062;0.5;0
0.20622;1;1.064;1.064;0.5;0
0.20629;1;1.066;1.066;0.5;0
0.20637;1;1.068;1.068;0.5;0
0.20644;1;1.07;1.07;0.5;0
0.20645;1;1.072;1.072;0.5;0
0.20646;1;1.074;1.074;0.5;0
0.20648;1;1.076;1.076;0.5;0
0.20649;1;1.078;1.078;0.5;0
0.2065;1;1.08;1.08;0.5;0
0.20652;1;1.082;1.082;0.5;0
0.20654;1;1.084;1.084;0.5;0
0.20657;1;1.086;1.086;0.5;0
0.20654;1;1.088;1.088;0.5;0
0.2065;1;1.09;1.09;0.5;0
0.20648;1;1.092;1.092;0.5;0
0.20647;1;1.094;1.094;0.5;0
0.20645;1;1.096;1.096;0.5;0
0.20643;1;1.098;1.098;0.5;0
0.20642;1;1.1;1.1;0.5;0
0.20637;1;1.102;1.102;0.5;0
0.20631;1;1.104;1.104;0.5;0
0.20621;1;1.106;1.106;0.5;0
0.2061;1;1.108;1.108;0.5;0
0.206;1;1.11;1.11;0.5;0
0.20592;1;1.112;1.112;0.5;0
0.20584;1;1.114;1.114;0.5;0
0.20576;1;1.116;1.116;0.5;0
0.20569;1;1.118;1.118;0.5;0
0.20561;1;1.12;1.12;0.5;0
0.20554;1;1.122;1.122;0.5;0
0.20546;1;1.124;1.124;0.5;0
0.20534;1;1.126;1.126;0.5;0
0.20518;1;1.128;1.128;0.5;0
0.20501;1;1.13;1.13;0.5;0
0.20485;1;1.132;1.132;0.5;0
0.20469;1;1.134;1.134;0.5;0
0.20452;1;1.136;1.136;0.5;0
0.20436;1;1.138;1.138;0.5;0
0.20419;1;1.14;1.14;0.5;0
0.20403;1;1.142;1.142;0.5;0
0.20388;1;1.144;1.144;0.5;0
0.20368;1;1.146;1.146;0.5;0
0.20346;1;1.148;1.148;0.5;0
0.20323;1;1.15;1.15;0.5;0
0.20301;1;1.152;1.152;0.5;0
0.20279;1;1.154;1.154;0.5;0
0.20256;1;1.156;1.156;0.5;0
0.20235;1;1.158;1.158;0.5;0
0.20214;1;1.16;1.16;0.5;0
0.20192;1;1.162;1.162;0.5;0
0.20171;1;1.164;1.164;0.5;0
0.20149;1;1.166;1.166;0.5;0
0.20123;1;1.168;1.168;0.5;0
0.20097;1;1.17;1.17;0.5;0
0.20072;1;1.172;1.172;0.5;0
0.20047;1;1.174;1.174;0.5;0
0.20021;1;1.176;1.176;0.5;0
0.19996;1;1.178;1.178;0.5;0
0.19971;1;1.18;1.18;0.5;0
0.19946;1;1.182;1.182;0.5;0
0.19913;1;1.184;1.184;0.5;0
0.19879;1;1.186;1.186;0.5;0
0.19846;1;1.188;1.188;0.5;0
0.19812;1;1.19;1.19;0.5;0
0.19779;1;1.192;1.192;0.5;0
0.19744;1;1.194;1.194;0.5;0
0.1971;1;1.196;1.196;0.5;0
0.19675;1;1.198;1.198;0.5;0
0.19641;1;1.2;1.2;0.5;0
0.19606;1;1.202;1.202;0.5;0
0.19572;1;1.204;1.204;0.5;0
0.19537;1;1.206;1.206;0.5;0
0.19503;1;1.208;1.208;0.5;0
0.19468;1;1.21;1.21;0.5;0
0.19433;1;1.212;1.212;0.5;0
0.19394;1;1.214;1.214;0.5;0
0.19353;1;1.216;1.216;0.5;0
0.19312;1;1.218;1.218;0.5;0
0.19272;1;1.22;1.22;0.5;0
0.19231;1;1.222;1.222;0.5;0
0.1919;1;1.224;1.224;0.5;0
0.19151;1;1.226;1.226;0.5;0
0.19111;1;1.228;1.228;0.5;0
0.19067;1;1.23;1.23;0.5;0
0.19022;1;1.232;1.232;0.5;0
0.18978;1;1.234;1.234;0.5;0
0.18935;1;1.236;1.236;0.5;0
0.18891;1;1.238;1.238;0.5;0
0.18847;1;1.24;1.24;0.5;0
0.18804;1;1.242;1.242;0.5;0
0.1876;1;1.244;1.244;0.5;0
0.18717;1;1.246;1.246;0.5;0
0.18671;1;1.248;1.248;0.5;0
0.18621;1;1.25;1.25;0.5;0
0.18572;1;1.252;1.252;0.5;0
0.18522;1;1.254;1.254;0.5;0
0.18472;1;1.256;1.256;0.5;0
0.18423;1;1.258;1.258;0.5;0
0.18375;1;1.26;1.26;0.5;0
0.18326;1;1.262;1.262;0.5;0
0.18278;1;1.264;1.264;0.5;0
0.1823;1;1.266;1.266;0.5;0
0.18182;1;1.268;1.268;0.5;0
0.18133;1;1.27;1.27;0.5;0
0.18083;1;1.272;1.272;0.5;0
0.18029;1;1.274;1.274;0.5;0
0.17975;1;1.276;1.276;0.5;0
0.17921;1;1.278;1.278;0.5;0
0.17869;1;1.28;1.28;0.5;0
0.17817;1;1.282;1.282;0.5;0
0.17766;1;1.284;1.284;0.5;0
0.17713;1;1.286;1.286;0.5;0
0.17656;1;1.288;1.288;0.5;0
0.176;1;1.29;1.29;0.5;0
0.17544;1;1.292;1.292;0.5;0
0.17489;1;1.294;1.294;0.5;0
0.17434;1;1.296;1.296;0.5;0
0.17379;1;1.298;1.298;0.5;0
0.17324;1;1.3;1.3;0.5;0
0.17269;1;1.302;1.302;0.5;0
0.17213;1;1.304;1.304;0.5;0
0.17154;1;1.306;1.306;0.5;0
0.17095;1;1.308;1.308;0.5;0
0.17036;1;1.31;1.31;0.5;0
0.16977;1;1.312;1.312;0.5;0
0.16918;1;1.314;1.314;0.5;0
0.16859;1;1.316;1.316;0.5;0
0.168;1;1.318;1.318;0.5;0
0.16743;1;1.32;1.32;0.5;0
0.16682;1;1.322;1.322;0.5;0
0.1662;1;1.324;1.324;0.5;0
0.16559;1;1.326;1.326;0.5;0
0.16498;1;1.328;1.328;0.5;0
0.16436;1;1.33;1.33;0.5;0
0.16375;1;1.332;1.332;0.5;0
0.16313;1;1.334;1.334;0.5;0
0.16252;1;1.336;1.336;0.5;0
0.16191;1;1.338;1.338;0.5;0
0.16129;1;1.34;1.34;0.5;0
0.16067;1;1.342;1.342;0.5;0
0.16004;1;1.344;1.344;0.5;0
0.15942;1;1.346;1.346;0.5;0
0.15879;1;1.348;1.348;0.5;0
0.15817;1;1.35;1.35;0.5;0
0.15754;1;1.352;1.352;0.5;0
0.15692;1;1.354;1.354;0.5;0
0.15629;1;1.356;1.356;0.5;0
0.15567;1;1.358;1.358;0.5;0
0.15503;1;1.36;1.36;0.5;0
0.15437;1;1.362;1.362;0.5;0
0.15373;1;1.364;1.364;0.5;0
0.15309;1;1.366;1.366;0.5;0
0.15245;1;1.368;1.368;0.5;0
0.15182;1;1.37;1.37;0.5;0
0.15118;1;1.372;1.372;0.5;0
0.15054;1;1.374;1.374;0.5;0
0.14989;1;1.376;1.376;0.5;0
0.14923;1;1.378;1.378;0.5;0
0.14857;1;1.38;1.38;0.5;0
0.14791;1;1.382;1.382;0.5;0
0.14725;1;1.384;1.384;0.5;0
0.14659;1;1.386;1.386;0.5;0
0.14593;1;1.388;1.388;0.5;0
0.14526;1;1.39;1.39;0.5;0
0.14461;1;1.392;1.392;0.5;0
0.14397;1;1.394;1.394;0.5;0
0.14332;1;1.396;1.396;0.5;0
0.14265;1;1.398;1.398;0.5;0
0.14198;1;1.4;1.4;0.5;0
0.14131;1;1.402;1.402;0.5;0
0.14065;1;1.404;1.404;0.5;0
0.13999;1;1.406;1.406;0.5;0
0.13933;1;1.408;1.408;0.5;0
0.13867;1;1.41;1.41;0.5;0
0.138;1;1.412;1.412;0.5;0
0.13734;1;1.414;1.414;0.5;0
0.13668;1;1.416;1.416;0.5;0
0.13602;1;1.418;1.418;0.5;0
0.13536;1;1.42;1.42;0.5;0
0.1347;1;1.422;1.422;0.5;0
0.13404;1;1.424;1.424;0.5;0
0.13339;1;1.426;1.426;0.5;0
0.13273;1;1.428;1.428;0.5;0
0.13208;1;1.43;1.43;0.5;0
0.13142;1;1.432;1.432;0.5;0
0.13075;1;1.434;1.434;0.5;0
0.13009;1;1.436;1.436;0.5;0
0.12943;1;1.438;1.438;0.5;0
0.12877;1;1.44;1.44;0.5;0
0.12811;1;1.442;1.442;0.5;0
0.12745;1;1.444;1.444;0.5;0
0.12679;1;1.446;1.446;0.5;0
0.12613;1;1.448;1.448;0.5;0
0.12547;1;1.45;1.45;0.5;0
0.12481;1;1.452;1.452;0.5;0
0.12415;1;1.454;1.454;0.5;0
0.12349;1;1.456;1.456;0.5;0
0.12283;1;1.458;1.458;0.5;0
0.12218;1;1.46;1.46;0.5;0
0.12153;1;1.462;1.462;0.5;0
0.12088;1;1.464;1.464;0.5;0
0.12022;1;1.466;1.466;0.5;0
0.11957;1;1.468;1.468;0.5;0
0.11892;1;1.47;1.47;0.5;0
0.11827;1;1.472;1.472;0.5;0
0.11761;1;1.474;1.474;0.5;0
0.11696;1;1.476;1.476;0.5;0
0.11631;1;1.478;1.478;0.5;0
0.11567;1;1.48;1.48;0.5;0
0.11503;1;1.482;1.482;0.5;0
0.11439;1;1.484;1.484;0.5;0
0.11374;1;1.486;1.486;0.5;0
0.1131;1;1.488;1.488;0.5;0
0.11246;1;1.49;1.49;0.5;0
0.11183;1;1.492;1.492;0.5;0
0.1112;1;1.494;1.494;0.5;0
0.11057;1;1.496;1.496;0.5;0
0.10994;1;1.498;1.498;0.5;0
0.10931;1;1.5;1.5;0.5;0
0.10869;1;1.502;1.502;0.5;0
0.10807;1;1.504;1.504;0.5;0
0.10744;1;1.506;1.506;0.5;0
0.10682;1;1.508;1.508;0.5;0
0.1062;1;1.51;1.51;0.5;0
0.10557;1;1.512;1.512;0.5;0
0.10495;1;1.514;1.514;0.5;0
0.10433;1;1.516;1.516;0.5;0
0.10372;1;1.518;1.518;0.5;0
0.10311;1;1.52;1.52;0.5;0
0.10251;1;1.522;1.522;0.5;0
0.1019;1;1.524;1.524;0.5;0
0.1013;1;1.526;1.526;0.5;0
0.1007;1;1.528;1.528;0.5;0
0.10009;1;1.53;1.53;0.5;0
0.099491;1;1.532;1.532;0.5;0
0.098889;1;1.534;1.534;0.5;0
0.098286;1;1.536;1.536;0.5;0
0.097688;1;1.538;1.538;0.5;0
0.097096;1;1.54;1.54;0.5;0
0.096505;1;1.542;1.542;0.5;0
0.095925;1;1.544;1.544;0.5;0
0.09535;1;1.546;1.546;0.5;0
0.094776;1;1.548;1.548;0.5;0
0.094201;1;1.55;1.55;0.5;0
0.093626;1;1.552;1.552;0.5;0
0.093052;1;1.554;1.554;0.5;0
0.092477;1;1.556;1.556;0.5;0
0.091903;1;1.558;1.558;0.5;0
0.091332;1;1.56;1.56;0.5;0
0.090765;1;1.562;1.562;0.5;0
0.090203;1;1.564;1.564;0.5;0
0.089655;1;1.566;1.566;0.5;0
0.089107;1;1.568;1.568;0.5;0
0.088559;1;1.57;1.57;0.5;0
0.08801;1;1.572;1.572;0.5;0
0.087462;1;1.574;1.574;0.5;0
0.086916;1;1.576;1.576;0.5;0
0.08637;1;1.578;1.578;0.5;0
0.085824;1;1.58;1.58;0.5;0
0.085278;1;1.582;1.582;0.5;0
0.084741;1;1.584;1.584;0.5;0
0.084217;1;1.586;1.586;0.5;0
0.083695;1;1.588;1.588;0.5;0
0.083178;1;1.59;1.59;0.5;0
0.082661;1;1.592;1.592;0.5;0
0.082144;1;1.594;1.594;0.5;0
0.081628;1;1.596;1.596;0.5;0
0.081111;1;1.598;1.598;0.5;0
0.080594;1;1.6;1.6;0.5;0
0.080078;1;1.602;1.602;0.5;0
0.079571;1;1.604;1.604;0.5;0
0.079072;1;1.606;1.606;0.5;0
0.078574;1;1.608;1.608;0.5;0
0.078076;1;1.61;1.61;0.5;0
0.077578;1;1.612;1.612;0.5;0
0.077079;1;1.614;1.614;0.5;0
0.076581;1;1.616;1.616;0.5;0
0.076097;1;1.618;1.618;0.5;0
0.075615;1;1.62;1.62;0.5;0
0.075133;1;1.622;1.622;0.5;0
0.074668;1;1.624;1.624;0.5;0
0.074205;1;1.626;1.626;0.5;0
0.073742;1;1.628;1.628;0.5;0
0.073279;1;1.63;1.63;0.5;0
0.072817;1;1.632;1.632;0.5;0
0.072354;1;1.634;1.634;0.5;0
0.071891;1;1.636;1.636;0.5;0
0.071427;1;1.638;1.638;0.5;0
0.07096;1;1.64;1.64;0.5;0
0.070504;1;1.642;1.642;0.5;0
0.070072;1;1.644;1.644;0.5;0
0.069639;1;1.646;1.646;0.5;0
0.069203;1;1.648;1.648;0.5;0
0.068768;1;1.65;1.65;0.5;0
0.068332;1;1.652;1.652;0.5;0
0.067896;1;1.654;1.654;0.5;0
0.067461;1;1.656;1.656;0.5;0
0.067025;1;1.658;1.658;0.5;0
0.066593;1;1.66;1.66;0.5;0
0.066172;1;1.662;1.662;0.5;0
0.065752;1;1.664;1.664;0.5;0
0.065341;1;1.666;1.666;0.5;0
0.064949;1;1.668;1.668;0.5;0
0.064558;1;1.67;1.67;0.5;0
0.064166;1;1.672;1.672;0.5;0
0.063774;1;1.674;1.674;0.5;0
0.063383;1;1.676;1.676;0.5;0
0.062991;1;1.678;1.678;0.5;0
0.0626;1;1.68;1.68;0.5;0
0.062208;1;1.682;1.682;0.5;0
0.061817;1;1.684;1.684;0.5;0
0.061425;1;1.686;1.686;0.5;0
0.061034;1;1.688;1.688;0.5;0
0.060642;1;1.69;1.69;0.5;0
0.060254;1;1.692;1.692;0.5;0
0.05989;1;1.694;1.694;0.5;0
0.05954;1;1.696;1.696;0.5;0
0.05919;1;1.698;1.698;0.5;0
0.05884;1;1.7;1.7;0.5;0
0.058489;1;1.702;1.702;0.5;0
0.058139;1;1.704;1.704;0.5;0
0.057788;1;1.706;1.706;0.5;0
0.057438;1;1.708;1.708;0.5;0
0.057088;1;1.71;1.71;0.5;0
0.056737;1;1.712;1.712;0.5;0
0.056387;1;1.714;1.714;0.5;0
0.056049;1;1.716;1.716;0.5;0
0.055718;1;1.718;1.718;0.5;0
0.055388;1;1.72;1.72;0.5;0
0.055057;1;1.722;1.722;0.5;0
0.054727;1;1.724;1.724;0.5;0
0.054405;1;1.726;1.726;0.5;0
0.054097;1;1.728;1.728;0.5;0
0.053789;1;1.73;1.73;0.5;0
0.053481;1;1.732;1.732;0.5;0
0.053174;1;1.734;1.734;0.5;0
0.052866;1;1.736;1.736;0.5;0
0.052558;1;1.738;1.738;0.5;0
0.052256;1;1.74;1.74;0.5;0
0.051963;1;1.742;1.742;0.5;0
0.051672;1;1.744;1.744;0.5;0
0.051394;1;1.746;1.746;0.5;0
0.051117;1;1.748;1.748;0.5;0
0.050839;1;1.75;1.75;0.5;0
0.050561;1;1.752;1.752;0.5;0
0.050284;1;1.754;1.754;0.5;0
0.050006;1;1.756;1.756;0.5;0
0.049725;1;1.758;1.758;0.5;0
0.049444;1;1.76;1.76;0.5;0
0.049175;1;1.762;1.762;0.5;0
0.04892;1;1.764;1.764;0.5;0
0.048662;1;1.766;1.766;0.5;0
0.048405;1;1.768;1.768;0.5;0
0.048147;1;1.77;1.77;0.5;0
0.04789;1;1.772;1.772;0.5;0
0.047632;1;1.774;1.774;0.5;0
0.047374;1;1.776;1.776;0.5;0
0.047117;1;1.778;1.778;0.5;0
0.046886;1;1.78;1.78;0.5;0
0.046656;1;1.782;1.782;0.5;0
0.046425;1;1.784;1.784;0.5;0
0.046195;1;1.786;1.786;0.5;0
0.045964;1;1.788;1.788;0.5;0
0.045734;1;1.79;1.79;0.5;0
0.045511;1;1.792;1.792;0.5;0
0.045289;1;1.794;1.794;0.5;0
0.04507;1;1.796;1.796;0.5;0
0.044865;1;1.798;1.798;0.5;0
0.04466;1;1.8;1.8;0.5;0
0.044455;1;1.802;1.802;0.5;0
0.04425;1;1.804;1.804;0.5;0
0.044045;1;1.806;1.806;0.5;0
0.043841;1;1.808;1.808;0.5;0
0.043636;1;1.81;1.81;0.5;0
0.043432;1;1.812;1.812;0.5;0
0.04323;1;1.814;1.814;0.5;0
0.043028;1;1.816;1.816;0.5;0
0.042826;1;1.818;1.818;0.5;0
0.042647;1;1.82;1.82;0.5;0
0.042473;1;1.822;1.822;0.5;0
0.042298;1;1.824;1.824;0.5;0
0.042124;1;1.826;1.826;0.5;0
0.041953;1;1.828;1.828;0.5;0
0.041782;1;1.83;1.83;0.5;0
0.041611;1;1.832;1.832;0.5;0
0.04144;1;1.834;1.834;0.5;0
0.041269;1;1.836;1.836;0.5;0
0.041098;1;1.838;1.838;0.5;0
0.040928;1;1.84;1.84;0.5;0
0.040757;1;1.842;1.842;0.5;0
0.040601;1;1.844;1.844;0.5;0
0.04046;1;1.846;1.846;0.5;0
0.040319;1;1.848;1.848;0.5;0
0.040177;1;1.85;1.85;0.5;0
0.040036;1;1.852;1.852;0.5;0
0.039894;1;1.854;1.854;0.5;0
0.039747;1;1.856;1.856;0.5;0
0.0396;1;1.858;1.858;0.5;0
0.039453;1;1.86;1.86;0.5;0
0.039306;1;1.862;1.862;0.5;0
0.039158;1;1.864;1.864;0.5;0
0.039026;1;1.866;1.866;0.5;0
0.038903;1;1.868;1.868;0.5;0
0.03878;1;1.87;1.87;0.5;0
0.038657;1;1.872;1.872;0.5;0
0.038537;1;1.874;1.874;0.5;0
0.038416;1;1.876;1.876;0.5;0
0.038296;1;1.878;1.878;0.5;0
0.038176;1;1.88;1.88;0.5;0
0.03806;1;1.882;1.882;0.5;0
0.037955;1;1.884;1.884;0.5;0
0.03785;1;1.886;1.886;0.5;0
0.037745;1;1.888;1.888;0.5;0
0.037641;1;1.89;1.89;0.5;0
0.037536;1;1.892;1.892;0.5;0
0.037431;1;1.894;1.894;0.5;0
0.037335;1;1.896;1.896;0.5;0
0.03724;1;1.898;1.898;0.5;0
0.037145;1;1.9;1.9;0.5;0
0.037052;1;1.902;1.902;0.5;0
0.036972;1;1.904;1.904;0.5;0
0.036893;1;1.906;1.906;0.5;0
0.036814;1;1.908;1.908;0.5;0
0.036734;1;1.91;1.91;0.5;0
0.036655;1;1.912;1.912;0.5;0
0.036575;1;1.914;1.914;0.5;0
0.036496;1;1.916;1.916;0.5;0
0.036421;1;1.918;1.918;0.5;0
0.036357;1;1.92;1.92;0.5;0
0.036292;1;1.922;1.922;0.5;0
0.036223;1;1.924;1.924;0.5;0
0.036154;1;1.926;1.926;0.5;0
0.036086;1;1.928;1.928;0.5;0
0.036017;1;1.93;1.93;0.5;0
0.035949;1;1.932;1.932;0.5;0
0.035882;1;1.934;1.934;0.5;0
0.035832;1;1.936;1.936;0.5;0
0.035781;1;1.938;1.938;0.5;0
0.035729;1;1.94;1.94;0.5;0
0.035674;1;1.942;1.942;0.5;0
0.035619;1;1.944;1.944;0.5;0
0.035565;1;1.946;1.946;0.5;0
0.035515;1;1.948;1.948;0.5;0
0.035482;1;1.95;1.95;0.5;0
0.03545;1;1.952;1.952;0.5;0
0.035418;1;1.954;1.954;0.5;0
0.035386;1;1.956;1.956;0.5;0
0.035354;1;1.958;1.958;0.5;0
0.035322;1;1.96;1.96;0.5;0
0.035289;1;1.962;1.962;0.5;0
0.035257;1;1.964;1.964;0.5;0
0.035225;1;1.966;1.966;0.5;0
0.035196;1;1.968;1.968;0.5;0
0.035174;1;1.97;1.97;0.5;0
0.035151;1;1.972;1.972;0.5;0
0.035127;1;1.974;1.974;0.5;0
0.035103;1;1.976;1.976;0.5;0
0.035079;1;1.978;1.978;0.5;0
0.035056;1;1.98;1.98;0.5;0
0.035032;1;1.982;1.982;0.5;0
0.035018;1;1.984;1.984;0.5;0
0.035009;1;1.986;1.986;0.5;0
0.035003;1;1.988;1.988;0.5;0
0.034998;1;1.99;1.99;0.5;0
0.034992;1;1.992;1.992;0.5;0
0.034987;1;1.994;1.994;0.5;0
0.034981;1;1.996;1.996;0.5;0
0.034975;1;1.998;1.998;0.5;0
0.03497;1;2;2;0.5;0


==> images/data/p_h199.csv <==
"f";"vtkValidPointMask";"arc_length";"X";"Points:1";"Points:2"
0;1;0;0;0.5;0
0.0018094;1;0.002;0.002;0.5;0
0.0036187;1;0.004;0.004;0.5;0
0.0054281;1;0.006;0.006;0.5;0
0.0072375;1;0.008;0.008;0.5;0
0.0090469;1;0.01;0.01;0.5;0
0.010856;1;0.012;0.012;0.5;0
0.012666;1;0.014;0.014;0.5;0
0.014475;1;0.016;0.016;0.5;0
0.016284;1;0.018;0.018;0.5;0
0.018094;1;0.02;0.02;0.5;0
0.019903;1;0.022;0.022;0.5;0
0.021712;1;0.024;0.024;0.5;0
0.023522;1;0.026;0.026;0.5;0
0.025273;1;0.028;0.028;0.5;0
0.026994;1;0.03;0.03;0.5;0
0.028714;1;0.032;0.032;0.5;0
0.030435;1;0.034;0.034;0.5;0
0.03214;1;0.036;0.036;0.5;0
0.033818;1;0.038;0.038;0.5;0
0.035496;1;0.04;0.04;0.5;0
0.037174;1;0.042;0.042;0.5;0
0.038851;1;0.044;0.044;0.5;0
0.040528;1;0.046;0.046;0.5;0
0.042171;1;0.048;0.048;0.5;0
0.043814;1;0.05;0.05;0.5;0
0.045457;1;0.052;0.052;0.5;0
0.0471;1;0.054;0.054;0.5;0
0.048743;1;0.056;0.056;0.5;0
0.050386;1;0.058;0.058;0.5;0
0.052006;1;0.06;0.06;0.5;0
0.053591;1;0.062;0.062;0.5;0
0.055176;1;0.064;0.064;0.5;0
0.056761;1;0.066;0.066;0.5;0
0.058345;1;0.068;0.068;0.5;0
0.05993;1;0.07;0.07;0.5;0
0.061515;1;0.072;0.072;0.5;0
0.063081;1;0.074;0.074;0.5;0
0.064638;1;0.076;0.076;0.5;0
0.066194;1;0.078;0.078;0.5;0
0.067751;1;0.08;0.08;0.5;0
0.069294;1;0.082;0.082;0.5;0
0.070828;1;0.084;0.084;0.5;0
0.072362;1;0.086;0.086;0.5;0
0.073879;1;0.088;0.088;0.5;0
0.075389;1;0.09;0.09;0.5;0
0.076899;1;0.092;0.092;0.5;0
0.078409;1;0.094;0.094;0.5;0
0.079914;1;0.096;0.096;0.5;0
0.081403;1;0.098;0.098;0.5;0
0.082891;1;0.1;0.1;0.5;0
0.084379;1;0.102;0.102;0.5;0
0.085867;1;0.104;0.104;0.5;0
0.087346;1;0.106;0.106;0.5;0
0.088811;1;0.108;0.108;0.5;0
0.090275;1;0.11;0.11;0.5;0
0.09174;1;0.112;0.112;0.5;0
0.093205;1;0.114;0.114;0.5;0
0.09467;1;0.116;0.116;0.5;0
0.096135;1;0.118;0.118;0.5;0
0.097564;1;0.12;0.12;0.5;0
0.098981;1;0.122;0.122;0.5;0
0.1004;1;0.124;0.124;0.5;0
0.10182;1;0.126;0.126;0.5;0
0.10323;1;0.128;0.128;0.5;0
0.10465;1;0.13;0.13;0.5;0
0.10607;1;0.132;0.132;0.5;0
0.10749;1;0.134;0.134;0.5;0
0.1089;1;0.136;0.136;0.5;0
0.11032;1;0.138;0.138;0.5;0
0.11172;1;0.14;0.14;0.5;0
0.11312;1;0.142;0.142;0.5;0
0.11452;1;0.144;0.144;0.5;0
0.11592;1;0.146;0.146;0.5;0
0.11732;1;0.148;0.148;0.5;0
0.11872;1;0.15;0.15;0.5;0
0.1201;1;0.152;0.152;0.5;0
0.12148;1;0.154;0.154;0.5;0
0.12286;1;0.156;0.156;0.5;0
0.12424;1;0.158;0.158;0.5;0
0.12561;1;0.16;0.16;0.5;0
0.12699;1;0.162;0.162;0.5;0
0.12836;1;0.164;0.164;0.5;0
0.12974;1;0.166;0.166;0.5;0
0.13111;1;0.168;0.168;0.5;0
0.13249;1;0.17;0.17;0.5;0
0.13386;1;0.172;0.172;0.5;0
0.13524;1;0.174;0.174;0.5;0
0.13661;1;0.176;0.176;0.5;0
0.13799;1;0.178;0.178;0.5;0
0.13934;1;0.18;0.18;0.5;0
0.14068;1;0.182;0.182;0.5;0
0.14201;1;0.184;0.184;0.5;0
0.14335;1;0.186;0.186;0.5;0
0.14468;1;0.188;0.188;0.5;0
0.14602;1;0.19;0.19;0.5;0
0.14736;1;0.192;0.192;0.5;0
0.14869;1;0.194;0.194;0.5;0
0.15004;1;0.196;0.196;0.5;0
0.15139;1;0.198;0.198;0.5;0
0.15274;1;0.2;0.2;0.5;0
0.1541;1;0.202;0.202;0.5;0
0.15545;1;0.204;0.204;0.5;0
0.1568;1;0.206;0.206;0.5;0
0.15816;1;0.208;0.208;0.5;0
0.1595;1;0.21;0.21;0.5;0
0.16083;1;0.212;0.212;0.5;0
0.16217;1;0.214;0.214;0.5;0
0.1635;1;0.216;0.216;0.5;0
0.16483;1;0.218;0.218;0.5;0
0.16616;1;0.22;0.22;0.5;0
0.16749;1;0.222;0.222;0.5;0
0.16882;1;0.224;0.224;0.5;0
0.17015;1;0.226;0.226;0.5;0
0.17147;1;0.228;0.228;0.5;0
0.1728;1;0.23;0.23;0.5;0
0.17413;1;0.232;0.232;0.5;0
0.17546;1;0.234;0.234;0.5;0
0.17679;1;0.236;0.236;0.5;0
0.17812;1;0.238;0.238;0.5;0
0.17945;1;0.24;0.24;0.5;0
0.18077;1;0.242;0.242;0.5;0
0.18209;1;0.244;0.244;0.5;0
0.18341;1;0.246;0.246;0.5;0
0.18473;1;0.248;0.248;0.5;0
0.18605;1;0.25;0.25;0.5;0
0.18737;1;0.252;0.252;0.5;0
0.18869;1;0.254;0.254;0.5;0
0.19001;1;0.256;0.256;0.5;0
0.19133;1;0.258;0.258;0.5;0
0.19265;1;0.26;0.26;0.5;0
0.19397;1;0.262;0.262;0.5;0
0.19529;1;0.264;0.264;0.5;0
0.1966;1;0.266;0.266;0.5;0
0.1979;1;0.268;0.268;0.5;0
0.19921;1;0.27;0.27;0.5;0
0.20052;1;0.272;0.272;0.5;0
0.20185;1;0.274;0.274;0.5;0
0.2032;1;0.276;0.276;0.5;0
0.20455;1;0.278;0.278;0.5;0
0.2059;1;0.28;0.28;0.5;0
0.20725;1;0.282;0.282;0.5;0
0.2086;1;0.284;0.284;0.5;0
0.20995;1;0.286;0.286;0.5;0
0.2113;1;0.288;0.288;0.5;0
0.21262;1;0.29;0.29;0.5;0
0.21396;1;0.292;0.292;0.5;0
0.21531;1;0.294;0.294;0.5;0
0.21667;1;0.296;0.296;0.5;0
0.21802;1;0.298;0.298;0.5;0
0.21938;1;0.3;0.3;0.5;0
0.22073;1;0.302;0.302;0.5;0
0.22208;1;0.304;0.304;0.5;0
0.22342;1;0.306;0.306;0.5;0
0.22475;1;0.308;0.308;0.5;0
0.22609;1;0.31;0.31;0.5;0
0.22743;1;0.312;0.312;0.5;0
0.22881;1;0.314;0.314;0.5;0
0.23012;1;0.316;0.316;0.5;0
0.23144;1;0.318;0.318;0.5;0
0.23276;1;0.32;0.32;0.5;0
0.23408;1;0.322;0.322;0.5;0
0.23542;1;0.324;0.324;0.5;0
0.23682;1;0.326;0.326;0.5;0
0.23822;1;0.328;0.328;0.5;0
0.23961;1;0.33;0.33;0.5;0
0.24101;1;0.332;0.332;0.5;0
0.24241;1;0.334;0.334;0.5;0
0.24381;1;0.336;0.336;0.5;0
0.24516;1;0.338;0.338;0.5;0
0.24652;1;0.34;0.34;0.5;0
0.24793;1;0.342;0.342;0.5;0
0.24934;1;0.344;0.344;0.5;0
0.25074;1;0.346;0.346;0.5;0
0.25213;1;0.348;0.348;0.5;0
0.25352;1;0.35;0.35;0.5;0
0.25491;1;0.352;0.352;0.5;0
0.2563;1;0.354;0.354;0.5;0
0.25769;1;0.356;0.356;0.5;0
0.25909;1;0.358;0.358;0.5;0
0.26048;1;0.36;0.36;0.5;0
0.26189;1;0.362;0.362;0.5;0
0.2633;1;0.364;0.364;0.5;0
0.26472;1;0.366;0.366;0.5;0
0.26613;1;0.368;0.368;0.5;0
0.26755;1;0.37;0.37;0.5;0
0.26897;1;0.372;0.372;0.5;0
0.2704;1;0.374;0.374;0.5;0
0.27184;1;0.376;0.376;0.5;0
0.27327;1;0.378;0.378;0.5;0
0.2747;1;0.38;0.38;0.5;0
0.27613;1;0.382;0.382;0.5;0
0.27754;1;0.384;0.384;0.5;0
0.27895;1;0.386;0.386;0.5;0
0.28037;1;0.388;0.388;0.5;0
0.28179;1;0.39;0.39;0.5;0
0.28327;1;0.392;0.392;0.5;0
0.28474;1;0.394;0.394;0.5;0
0.28622;1;0.396;0.396;0.5;0
0.2877;1;0.398;0.398;0.5;0
0.28918;1;0.4;0.4;0.5;0
0.29066;1;0.402;0.402;0.5;0
0.29214;1;0.404;0.404;0.5;0
0.29361;1;0.406;0.406;0.5;0
0.2951;1;0.408;0.408;0.5;0
0.29658;1;0.41;0.41;0.5;0
0.29806;1;0.412;0.412;0.5;0
0.29954;1;0.414;0.414;0.5;0
0.30102;1;0.416;0.416;0.5;0
0.3025;1;0.418;0.418;0.5;0
0.30399;1;0.42;0.42;0.5;0
0.30547;1;0.422;0.422;0.5;0
0.30695;1;0.424;0.424;0.5;0
0.30849;1;0.426;0.426;0.5;0
0.31002;1;0.428;0.428;0.5;0
0.31156;1;0.43;0.43;0.5;0
0.3131;1;0.432;0.432;0.5;0
0.31463;1;0.434;0.434;0.5;0
0.31617;1;0.436;0.436;0.5;0
0.31771;1;0.438;0.438;0.5;0
0.31925;1;0.44;0.44;0.5;0
0.32075;1;0.442;0.442;0.5;0
0.32226;1;0.444;0.444;0.5;0
0.32383;1;0.446;0.446;0.5;0
0.32542;1;0.448;0.448;0.5;0
0.327;1;0.45;0.45;0.5;0
0.32858;1;0.452;0.452;0.5;0
0.33014;1;0.454;0.454;0.5;0
0.33169;1;0.456;0.456;0.5;0
0.33325;1;0.458;0.458;0.5;0
0.3348;1;0.46;0.46;0.5;0
0.33636;1;0.462;0.462;0.5;0
0.33792;1;0.464;0.464;0.5;0
0.33947;1;0.466;0.466;0.5;0
0.34103;1;0.468;0.468;0.5;0
0.34259;1;0.47;0.47;0.5;0
0.34417;1;0.472;0.472;0.5;0
0.34579;1;0.474;0.474;0.5;0
0.34741;1;0.476;0.476;0.5;0
0.34903;1;0.478;0.478;0.5;0
0.35064;1;0.48;0.48;0.5;0
0.35224;1;0.482;0.482;0.5;0
0.35385;1;0.484;0.484;0.5;0
0.35545;1;0.486;0.486;0.5;0
0.35705;1;0.488;0.488;0.5;0
0.35868;1;0.49;0.49;0.5;0
0.36036;1;0.492;0.492;0.5;0
0.36204;1;0.494;0.494;0.5;0
0.36373;1;0.496;0.496;0.5;0
0.36541;1;0.498;0.498;0.5;0
0.36709;1;0.5;0.5;0.5;0
0.36877;1;0.502;0.502;0.5;0
0.37046;1;0.504;0.504;0.5;0
0.37213;1;0.506;0.506;0.5;0
0.37381;1;0.508;0.508;0.5;0
0.37549;1;0.51;0.51;0.5;0
0.37718;1;0.512;0.512;0.5;0
0.37886;1;0.514;0.514;0.5;0
0.38054;1;0.516;0.516;0.5;0
0.38223;1;0.518;0.518;0.5;0
0.38391;1;0.52;0.52;0.5;0
0.38561;1;0.522;0.522;0.5;0
0.38737;1;0.524;0.524;0.5;0
0.38912;1;0.526;0.526;0.5;0
0.39085;1;0.528;0.528;0.5;0
0.39255;1;0.53;0.53;0.5;0
0.39424;1;0.532;0.532;0.5;0
0.39594;1;0.534;0.534;0.5;0
0.39764;1;0.536;0.536;0.5;0
0.39942;1;0.538;0.538;0.5;0
0.40122;1;0.54;0.54;0.5;0
0.40303;1;0.542;0.542;0.5;0
0.40483;1;0.544;0.544;0.5;0
0.40664;1;0.546;0.546;0.5;0
0.40845;1;0.548;0.548;0.5;0
0.41025;1;0.55;0.55;0.5;0
0.41206;1;0.552;0.552;0.5;0
0.41387;1;0.554;0.554;0.5;0
0.41567;1;0.556;0.556;0.5;0
0.41747;1;0.558;0.558;0.5;0
0.41927;1;0.56;0.56;0.5;0
0.42107;1;0.562;0.562;0.5;0
0.42288;1;0.564;0.564;0.5;0
0.42468;1;0.566;0.566;0.5;0
0.42648;1;0.568;0.568;0.5;0
0.42837;1;0.57;0.57;0.5;0
0.43026;1;0.572;0.572;0.5;0
0.43214;1;0.574;0.574;0.5;0
0.43403;1;0.576;0.576;0.5;0
0.43592;1;0.578;0.578;0.5;0
0.43781;1;0.58;0.58;0.5;0
0.4397;1;0.582;0.582;0.5;0
0.44158;1;0.584;0.584;0.5;0
0.44347;1;0.586;0.586;0.5;0
0.44536;1;0.588;0.588;0.5;0
0.44725;1;0.59;0.59;0.5;0
0.44916;1;0.592;0.592;0.5;0
0.45107;1;0.594;0.594;0.5;0
0.45298;1;0.596;0.596;0.5;0
0.45489;1;0.598;0.598;0.5;0
0.4568;1;0.6;0.6;0.5;0
0.45871;1;0.602;0.602;0.5;0
0.46062;1;0.604;0.604;0.5;0
0.46253;1;0.606;0.606;0.5;0
0.46444;1;0.608;0.608;0.5;0
0.46635;1;0.61;0.61;0.5;0
0.46826;1;0.612;0.612;0.5;0
0.47021;1;0.614;0.614;0.5;0
0.47218;1;0.616;0.616;0.5;0
0.47415;1;0.618;0.618;0.5;0
0.47613;1;0.62;0.62;0.5;0
0.47814;1;0.622;0.622;0.5;0
0.48017;1;0.624;0.624;0.5;0
0.4822;1;0.626;0.626;0.5;0
0.48423;1;0.628;0.628;0.5;0
0.48626;1;0.63;0.63;0.5;0
0.48829;1;0.632;0.632;0.5;0
0.49032;1;0.634;0.634;0.5;0
0.49235;1;0.636;0.636;0.5;0
0.49438;1;0.638;0.638;0.5;0
0.4964;1;0.64;0.64;0.5;0
0.49844;1;0.642;0.642;0.5;0
0.50048;1;0.644;0.644;0.5;0
0.50252;1;0.646;0.646;0.5;0
0.50455;1;0.648;0.648;0.5;0
0.50659;1;0.65;0.65;0.5;0
0.50863;1;0.652;0.652;0.5;0
0.51067;1;0.654;0.654;0.5;0
0.51271;1;0.656;0.656;0.5;0
0.51477;1;0.658;0.658;0.5;0
0.51692;1;0.66;0.66;0.5;0
0.51908;1;0.662;0.662;0.5;0
0.52124;1;0.664;0.664;0.5;0
0.52339;1;0.666;0.666;0.5;0
0.52555;1;0.668;0.668;0.5;0
0.52771;1;0.67;0.67;0.5;0
0.52986;1;0.672;0.672;0.5;0
0.53202;1;0.674;0.674;0.5;0
0.53415;1;0.676;0.676;0.5;0
0.53624;1;0.678;0.678;0.5;0
0.53838;1;0.68;0.68;0.5;0
0.54058;1;0.682;0.682;0.5;0
0.54277;1;0.684;0.684;0.5;0
0.54491;1;0.686;0.686;0.5;0
0.54706;1;0.688;0.688;0.5;0
0.5492;1;0.69;0.69;0.5;0
0.55134;1;0.692;0.692;0.5;0
0.55348;1;0.694;0.694;0.5;0
0.55563;1;0.696;0.696;0.5;0
0.55777;1;0.698;0.698;0.5;0
0.55996;1;0.7;0.7;0.5;0
0.56216;1;0.702;0.702;0.5;0
0.56438;1;0.704;0.704;0.5;0
0.56664;1;0.706;0.706;0.5;0
0.56891;1;0.708;0.708;0.5;0
0.57117;1;0.71;0.71;0.5;0
0.57344;1;0.712;0.712;0.5;0
0.5757;1;0.714;0.714;0.5;0
0.57797;1;0.716;0.716;0.5;0
0.58023;1;0.718;0.718;0.5;0
0.58243;1;0.72;0.72;0.5;0
0.5847;1;0.722;0.722;0.5;0
0.58701;1;0.724;0.724;0.5;0
0.58932;1;0.726;0.726;0.5;0
0.59163;1;0.728;0.728;0.5;0
0.59393;1;0.73;0.73;0.5;0
0.59622;1;0.732;0.732;0.5;0
0.5985;1;0.734;0.734;0.5;0
0.60079;1;0.736;0.736;0.5;0
0.60308;1;0.738;0.738;0.5;0
0.60536;1;0.74;0.74;0.5;0
0.60765;1;0.742;0.742;0.5;0
0.60993;1;0.744;0.744;0.5;0
0.61228;1;0.746;0.746;0.5;0
0.61464;1;0.748;0.748;0.5;0
0.61696;1;0.75;0.75;0.5;0
0.61928;1;0.752;0.752;0.5;0
0.62161;1;0.754;0.754;0.5;0
0.62393;1;0.756;0.756;0.5;0
0.62626;1;0.758;0.758;0.5;0
0.62858;1;0.76;0.76;0.5;0
0.63091;1;0.762;0.762;0.5;0
0.63323;1;0.764;0.764;0.5;0
0.63556;1;0.766;0.766;0.5;0
0.63791;1;0.768;0.768;0.5;0
0.64035;1;0.77;0.77;0.5;0
0.64278;1;0.772;0.772;0.5;0
0.64522;1;0.774;0.774;0.5;0
0.64766;1;0.776;0.776;0.5;0
0.65003;1;0.778;0.778;0.5;0
0.6524;1;0.78;0.78;0.5;0
0.65482;1;0.782;0.782;0.5;0
0.65726;1;0.784;0.784;0.5;0
0.6597;1;0.786;0.786;0.5;0
0.6621;1;0.788;0.788;0.5;0
0.6645;1;0.79;0.79;0.5;0
0.6669;1;0.792;0.792;0.5;0
0.6693;1;0.794;0.794;0.5;0
0.67169;1;0.796;0.796;0.5;0
0.67413;1;0.798;0.798;0.5;0
0.6766;1;0.8;0.8;0.5;0
0.67907;1;0.802;0.802;0.5;0
0.68154;1;0.804;0.804;0.5;0
0.68401;1;0.806;0.806;0.5;0
0.68648;1;0.808;0.808;0.5;0
0.6889;1;0.81;0.81;0.5;0
0.69132;1;0.812;0.812;0.5;0
0.69374;1;0.814;0.814;0.5;0
0.69616;1;0.816;0.816;0.5;0
0.69864;1;0.818;0.818;0.5;0
0.70116;1;0.82;0.82;0.5;0
0.70367;1;0.822;0.822;0.5;0
0.70616;1;0.824;0.824;0.5;0
0.70865;1;0.826;0.826;0.5;0
0.71113;1;0.828;0.828;0.5;0
0.71362;1;0.83;0.83;0.5;0
0.71611;1;0.832;0.832;0.5;0
0.71856;1;0.834;0.834;0.5;0
0.72102;1;0.836;0.836;0.5;0
0.72352;1;0.838;0.838;0.5;0
0.72606;1;0.84;0.84;0.5;0
0.7286;1;0.842;0.842;0.5;0
0.73114;1;0.844;0.844;0.5;0
0.73368;1;0.846;0.846;0.5;0
0.73622;1;0.848;0.848;0.5;0
0.73876;1;0.85;0.85;0.5;0
0.74129;1;0.852;0.852;0.5;0
0.74381;1;0.854;0.854;0.5;0
0.74633;1;0.856;0.856;0.5;0
0.74884;1;0.858;0.858;0.5;0
0.75136;1;0.86;0.86;0.5;0
0.75388;1;0.862;0.862;0.5;0
0.75639;1;0.864;0.864;0.5;0
0.7589;1;0.866;0.866;0.5;0
0.76139;1;0.868;0.868;0.5;0
0.76388;1;0.87;0.87;0.5;0
0.7664;1;0.872;0.872;0.5;0
0.76893;1;0.874;0.874;0.5;0
0.77146;1;0.876;0.876;0.5;0
0.77398;1;0.878;0.878;0.5;0
0.77651;1;0.88;0.88;0.5;0
0.77904;1;0.882;0.882;0.5;0
0.78156;1;0.884;0.884;0.5;0
0.78409;1;0.886;0.886;0.5;0
0.78662;1;0.888;0.888;0.5;0
0.78913;1;0.89;0.89;0.5;0
0.79164;1;0.892;0.892;0.5;0
0.79417;1;0.894;0.894;0.5;0
0.79672;1;0.896;0.896;0.5;0
0.79927;1;0.898;0.898;0.5;0
0.8018;1;0.9;0.9;0.5;0
0.80433;1;0.902;0.902;0.5;0
0.80687;1;0.904;0.904;0.5;0
0.8094;1;0.906;0.906;0.5;0
0.81193;1;0.908;0.908;0.5;0
0.81447;1;0.91;0.91;0.5;0
0.81698;1;0.912;0.912;0.5;0
0.81947;1;0.914;0.914;0.5;0
0.82197;1;0.916;0.916;0.5;0
0.82446;1;0.918;0.918;0.5;0
0.82695;1;0.92;0.92;0.5;0
0.82944;1;0.922;0.922;0.5;0
0.83194;1;0.924;0.924;0.5;0
0.83445;1;0.926;0.926;0.5;0
0.83699;1;0.928;0.928;0.5;0
0.83953;1;0.93;0.93;0.5;0
0.84206;1;0.932;0.932;0.5;0
0.8446;1;0.934;0.934;0.5;0
0.84713;1;0.936;0.936;0.5;0
0.84965;1;0.938;0.938;0.5;0
0.85216;1;0.94;0.94;0.5;0
0.85467;1;0.942;0.942;0.5;0
0.85718;1;0.944;0.944;0.5;0
0.85968;1;0.946;0.946;0.5;0
0.86219;1;0.948;0.948;0.5;0
0.86467;1;0.95;0.95;0.5;0
0.86715;1;0.952;0.952;0.5;0
0.86962;1;0.954;0.954;0.5;0
0.8721;1;0.956;0.956;0.5;0
0.87457;1;0.958;0.958;0.5;0
0.87705;1;0.96;0.96;0.5;0
0.87953;1;0.962;0.962;0.5;0
0.88199;1;0.964;0.964;0.5;0
0.88443;1;0.966;0.966;0.5;0
0.88687;1;0.968;0.968;0.5;0
0.8893;1;0.97;0.97;0.5;0
0.89174;1;0.972;0.972;0.5;0
0.89416;1;0.974;0.974;0.5;0
0.89658;1;0.976;0.976;0.5;0
0.899;1;0.978;0.978;0.5;0
0.90142;1;0.98;0.98;0.5;0
0.90384;1;0.982;0.982;0.5;0
0.90625;1;0.984;0.984;0.5;0
0.90867;1;0.986;0.986;0.5;0
0.91109;1;0.988;0.988;0.5;0
0.91351;1;0.99;0.99;0.5;0
0.91592;1;0.992;0.992;0.5;0
0.91834;1;0.994;0.994;0.5;0
0.92076;1;0.996;0.996;0.5;0
0.92318;1;0.998;0.998;0.5;0
0.9256;1;1;1;0.5;0
0.92791;1;1.002;1.002;0.5;0
0.93023;1;1.004;1.004;0.5;0
0.93254;1;1.006;1.006;0.5;0
0.93486;1;1.008;1.008;0.5;0
0.93717;1;1.01;1.01;0.5;0
0.93949;1;1.012;1.012;0.5;0
0.94181;1;1.014;1.014;0.5;0
0.94412;1;1.016;1.016;0.5;0
0.94644;1;1.018;1.018;0.5;0
0.94875;1;1.02;1.02;0.5;0
0.95103;1;1.022;1.022;0.5;0
0.9533;1;1.024;1.024;0.5;0
0.95556;1;1.026;1.026;0.5;0
0.95783;1;1.028;1.028;0.5;0
0.9601;1;1.03;1.03;0.5;0
0.96236;1;1.032;1.032;0.5;0
0.96463;1;1.034;1.034;0.5;0
0.96689;1;1.036;1.036;0.5;0
0.96916;1;1.038;1.038;0.5;0
0.97141;1;1.04;1.04;0.5;0
0.97361;1;1.042;1.042;0.5;0
0.97579;1;1.044;1.044;0.5;0
0.97797;1;1.046;1.046;0.5;0
0.98015;1;1.048;1.048;0.5;0
0.98233;1;1.05;1.05;0.5;0
0.98451;1;1.052;1.052;0.5;0
0.98668;1;1.054;1.054;0.5;0
0.98881;1;1.056;1.056;0.5;0
0.99095;1;1.058;1.058;0.5;0
0.99309;1;1.06;1.06;0.5;0
0.99523;1;1.062;1.062;0.5;0
0.99736;1;1.064;1.064;0.5;0
0.9995;1;1.066;1.066;0.5;0
1.0016;1;1.068;1.068;0.5;0
1.0037;1;1.07;1.07;0.5;0
1.0057;1;1.072;1.072;0.5;0
1.0078;1;1.074;1.074;0.5;0
1.0098;1;1.076;1.076;0.5;0
1.0119;1;1.078;1.078;0.5;0
1.0139;1;1.08;1.08;0.5;0
1.0159;1;1.082;1.082;0.5;0
1.018;1;1.084;1.084;0.5;0
1.02;1;1.086;1.086;0.5;0
1.022;1;1.088;1.088;0.5;0
1.0239;1;1.09;1.09;0.5;0
1.0259;1;1.092;1.092;0.5;0
1.0278;1;1.094;1.094;0.5;0
1.0298;1;1.096;1.096;0.5;0
1.0318;1;1.098;1.098;0.5;0
1.0337;1;1.1;1.1;0.5;0
1.0356;1;1.102;1.102;0.5;0
1.0375;1;1.104;1.104;0.5;0
1.0394;1;1.106;1.106;0.5;0
1.0412;1;1.108;1.108;0.5;0
1.043;1;1.11;1.11;0.5;0
1.0448;1;1.112;1.112;0.5;0
1.0467;1;1.114;1.114;0.5;0
1.0485;1;1.116;1.116;0.5;0
1.0504;1;1.118;1.118;0.5;0
1.0522;1;1.12;1.12;0.5;0
1.054;1;1.122;1.122;0.5;0
1.0559;1;1.124;1.124;0.5;0
1.0576;1;1.126;1.126;0.5;0
1.0594;1;1.128;1.128;0.5;0
1.0611;1;1.13;1.13;0.5;0
1.0628;1;1.132;1.132;0.5;0
1.0645;1;1.134;1.134;0.5;0
1.0662;1;1.136;1.136;0.5;0
1.0679;1;1.138;1.138;0.5;0
1.0696;1;1.14;1.14;0.5;0
1.0713;1;1.142;1.142;0.5;0
1.073;1;1.144;1.144;0.5;0
1.0746;1;1.146;1.146;0.5;0
1.0762;1;1.148;1.148;0.5;0
1.0778;1;1.15;1.15;0.5;0
1.0793;1;1.152;1.152;0.5;0
1.0809;1;1.154;1.154;0.5;0
1.0824;1;1.156;1.156;0.5;0
1.084;1;1.158;1.158;0.5;0
1.0856;1;1.16;1.16;0.5;0
1.0872;1;1.162;1.162;0.5;0
1.0888;1;1.164;1.164;0.5;0
1.0903;1;1.166;1.166;0.5;0
1.0918;1;1.168;1.168;0.5;0
1.0933;1;1.17;1.17;0.5;0
1.0947;1;1.172;1.172;0.5;0
1.0962;1;1.174;1.174;0.5;0
1.0977;1;1.176;1.176;0.5;0
1.0992;1;1.178;1.178;0.5;0
1.1006;1;1.18;1.18;0.5;0
1.1021;1;1.182;1.182;0.5;0
1.1034;1;1.184;1.184;0.5;0
1.1048;1;1.186;1.186;0.5;0
1.1061;1;1.188;1.188;0.5;0
1.1074;1;1.19;1.19;0.5;0
1.1087;1;1.192;1.192;0.5;0
1.11;1;1.194;1.194;0.5;0
1.1113;1;1.196;1.196;0.5;0
1.1126;1;1.198;1.198;0.5;0
1.1139;1;1.2;1.2;0.5;0
1.1151;1;1.202;1.202;0.5;0
1.1164;1;1.204;1.204;0.5;0
1.1176;1;1.206;1.206;0.5;0
1.1189;1;1.208;1.208;0.5;0
1.1201;1;1.21;1.21;0.5;0
1.1214;1;1.212;1.212;0.5;0
1.1225;1;1.214;1.214;0.5;0
1.1236;1;1.216;1.216;0.5;0
1.1248;1;1.218;1.218;0.5;0
1.1259;1;1.22;1.22;0.5;0
1.127;1;1.222;1.222;0.5;0
1.1281;1;1.224;1.224;0.5;0
1.1293;1;1.226;1.226;0.5;0
1.1304;1;1.228;1.228;0.5;0
1.1314;1;1.23;1.23;0.5;0
1.1325;1;1.232;1.232;0.5;0
1.1335;1;1.234;1.234;0.5;0
1.1345;1;1.236;1.236;0.5;0
1.1355;1;1.238;1.238;0.5;0
1.1365;1;1.24;1.24;0.5;0
1.1376;1;1.242;1.242;0.5;0
1.1386;1;1.244;1.244;0.5;0
1.1396;1;1.246;1.246;0.5;0
1.1406;1;1.248;1.248;0.5;0
1.1414;1;1.25;1.25;0.5;0
1.1423;1;1.252;1.252;0.5;0
1.1431;1;1.254;1.254;0.5;0
1.1439;1;1.256;1.256;0.5;0
1.1448;1;1.258;1.258;0.5;0
1.1457;1;1.26;1.26;0.5;0
1.1465;1;1.262;1.262;0.5;0
1.1474;1;1.264;1.264;0.5;0
1.1483;1;1.266;1.266;0.5;0
1.1491;1;1.268;1.268;0.5;0
1.15;1;1.27;1.27;0.5;0
1.1508;1;1.272;1.272;0.5;0
1.1515;1;1.274;1.274;0.5;0
1.1522;1;1.276;1.276;0.5;0
1.1529;1;1.278;1.278;0.5;0
1.1537;1;1.28;1.28;0.5;0
1.1544;1;1.282;1.282;0.5;0
1.1552;1;1.284;1.284;0.5;0
1.1559;1;1.286;1.286;0.5;0
1.1565;1;1.288;1.288;0.5;0
1.1571;1;1.29;1.29;0.5;0
1.1577;1;1.292;1.292;0.5;0
1.1583;1;1.294;1.294;0.5;0
1.159;1;1.296;1.296;0.5;0
1.1596;1;1.298;1.298;0.5;0
1.1602;1;1.3;1.3;0.5;0
1.1609;1;1.302;1.302;0.5;0
1.1615;1;1.304;1.304;0.5;0
1.162;1;1.306;1.306;0.5;0
1.1625;1;1.308;1.308;0.5;0
1.163;1;1.31;1.31;0.5;0
1.1635;1;1.312;1.312;0.5;0
1.164;1;1.314;1.314;0.5;0
1.1645;1;1.316;1.316;0.5;0
1.165;1;1.318;1.318;0.5;0
1.1655;1;1.32;1.32;0.5;0
1.1659;1;1.322;1.322;0.5;0
1.1663;1;1.324;1.324;0.5;0
1.1666;1;1.326;1.326;0.5;0
1.167;1;1.328;1.328;0.5;0
1.1674;1;1.33;1.33;0.5;0
1.1678;1;1.332;1.332;0.5;0
1.1682;1;1.334;1.334;0.5;0
1.1685;1;1.336;1.336;0.5;0
1.1689;1;1.338;1.338;0.5;0
1.1693;1;1.34;1.34;0.5;0
1.1696;1;1.342;1.342;0.5;0
1.1699;1;1.344;1.344;0.5;0
1.1701;1;1.346;1.346;0.5;0
1.1704;1;1.348;1.348;0.5;0
1.1707;1;1.35;1.35;0.5;0
1.1709;1;1.352;1.352;0.5;0
1.1712;1;1.354;1.354;0.5;0
1.1715;1;1.356;1.356;0.5;0
1.1718;1;1.358;1.358;0.5;0
1.172;1;1.36;1.36;0.5;0
1.1721;1;1.362;1.362;0.5;0
1.1723;1;1.364;1.364;0.5;0
1.1725;1;1.366;1.366;0.5;0
1.1726;1;1.368;1.368;0.5;0
1.1728;1;1.37;1.37;0.5;0
1.173;1;1.372;1.372;0.5;0
1.1732;1;1.374;1.374;0.5;0
1.1733;1;1.376;1.376;0.5;0
1.1733;1;1.378;1.378;0.5;0
1.1734;1;1.38;1.38;0.5;0
1.1734;1;1.382;1.382;0.5;0
1.1735;1;1.384;1.384;0.5;0
1.1735;1;1.386;1.386;0.5;0
1.1736;1;1.388;1.388;0.5;0
1.1736;1;1.39;1.39;0.5;0
1.1737;1;1.392;1.392;0.5;0
1.1738;1;1.394;1.394;0.5;0
1.1738;1;1.396;1.396;0.5;0
1.1738;1;1.398;1.398;0.5;0
1.1737;1;1.4;1.4;0.5;0
1.1736;1;1.402;1.402;0.5;0
1.1735;1;1.404;1.404;0.5;0
1.1735;1;1.406;1.406;0.5;0
1.1734;1;1.408;1.408;0.5;0
1.1733;1;1.41;1.41;0.5;0
1.1732;1;1.412;1.412;0.5;0
1.1731;1;1.414;1.414;0.5;0
1.1731;1;1.416;1.416;0.5;0
1.173;1;1.418;1.418;0.5;0
1.1729;1;1.42;1.42;0.5;0
1.1728;1;1.422;1.422;0.5;0
1.1728;1;1.424;1.424;0.5;0
1.1727;1;1.426;1.426;0.5;0
1.1725;1;1.428;1.428;0.5;0
1.1723;1;1.43;1.43;0.5;0
1.1721;1;1.432;1.432;0.5;0
1.1719;1;1.434;1.434;0.5;0
1.1717;1;1.436;1.436;0.5;0
1.1715;1;1.438;1.438;0.5;0
1.1712;1;1.44;1.44;0.5;0
1.171;1;1.442;1.442;0.5;0
1.1708;1;1.444;1.444;0.5;0
1.1706;1;1.446;1.446;0.5;0
1.1704;1;1.448;1.448;0.5;0
1.1702;1;1.45;1.45;0.5;0
1.1699;1;1.452;1.452;0.5;0
1.1697;1;1.454;1.454;0.5;0
1.1694;1;1.456;1.456;0.5;0
1.169;1;1.458;1.458;0.5;0
1.1687;1;1.46;1.46;0.5;0
1.1684;1;1.462;1.462;0.5;0
1.1681;1;1.464;1.464;0.5;0
1.1678;1;1.466;1.466;0.5;0
1.1674;1;1.468;1.468;0.5;0
1.1671;1;1.47;1.47;0.5;0
1.1668;1;1.472;1.472;0.5;0
1.1664;1;1.474;1.474;0.5;0
1.166;1;1.476;1.476;0.5;0
1.1657;1;1.478;1.478;0.5;0
1.1653;1;1.48;1.48;0.5;0
1.1649;1;1.482;1.482;0.5;0
1.1645;1;1.484;1.484;0.5;0
1.1641;1;1.486;1.486;0.5;0
1.1637;1;1.488;1.488;0.5;0
1.1633;1;1.49;1.49;0.5;0
1.1628;1;1.492;1.492;0.5;0
1.1624;1;1.494;1.494;0.5;0
1.162;1;1.496;1.496;0.5;0
1.1615;1;1.498;1.498;0.5;0
1.161;1;1.5;1.5;0.5;0
1.1606;1;1.502;1.502;0.5;0
1.1601;1;1.504;1.504;0.5;0
1.1596;1;1.506;1.506;0.5;0
1.1592;1;1.508;1.508;0.5;0
1.1587;1;1.51;1.51;0.5;0
1.1582;1;1.512;1.512;0.5;0
1.1578;1;1.514;1.514;0.5;0
1.1572;1;1.516;1.516;0.5;0
1.1567;1;1.518;1.518;0.5;0
1.1562;1;1.52;1.52;0.5;0
1.1556;1;1.522;1.522;0.5;0
1.1551;1;1.524;1.524;0.5;0
1.1545;1;1.526;1.526;0.5;0
1.154;1;1.528;1.528;0.5;0
1.1534;1;1.53;1.53;0.5;0
1.1529;1;1.532;1.532;0.5;0
1.1524;1;1.534;1.534;0.5;0
1.1518;1;1.536;1.536;0.5;0
1.1513;1;1.538;1.538;0.5;0
1.1507;1;1.54;1.54;0.5;0
1.1501;1;1.542;1.542;0.5;0
1.1495;1;1.544;1.544;0.5;0
1.1489;1;1.546;1.546;0.5;0
1.1484;1;1.548;1.548;0.5;0
1.1478;1;1.55;1.55;0.5;0
1.1472;1;1.552;1.552;0.5;0
1.1466;1;1.554;1.554;0.5;0
1.146;1;1.556;1.556;0.5;0
1.1454;1;1.558;1.558;0.5;0
1.1448;1;1.56;1.56;0.5;0
1.1442;1;1.562;1.562;0.5;0
1.1436;1;1.564;1.564;0.5;0
1.1429;1;1.566;1.566;0.5;0
1.1423;1;1.568;1.568;0.5;0
1.1416;1;1.57;1.57;0.5;0
1.1409;1;1.572;1.572;0.5;0
1.1403;1;1.574;1.574;0.5;0
1.1396;1;1.576;1.576;0.5;0
1.139;1;1.578;1.578;0.5;0
1.1384;1;1.58;1.58;0.5;0
1.1378;1;1.582;1.582;0.5;0
1.1371;1;1.584;1.584;0.5;0
1.1364;1;1.586;1.586;0.5;0
1.1357;1;1.588;1.588;0.5;0
1.1351;1;1.59;1.59;0.5;0
1.1344;1;1.592;1.592;0.5;0
1.1337;1;1.594;1.594;0.5;0
1.1331;1;1.596;1.596;0.5;0
1.1324;1;1.598;1.598;0.5;0
1.1317;1;1.6;1.6;0.5;0
1.1311;1;1.602;1.602;0.5;0
1.1304;1;1.604;1.604;0.5;0
1.1297;1;1.606;1.606;0.5;0
1.129;1;1.608;1.608;0.5;0
1.1283;1;1.61;1.61;0.5;0
1.1276;1;1.612;1.612;0.5;0
1.1269;1;1.614;1.614;0.5;0
1.1262;1;1.616;1.616;0.5;0
1.1255;1;1.618;1.618;0.5;0
1.1248;1;1.62;1.62;0.5;0
1.1241;1;1.622;1.622;0.5;0
1.1234;1;1.624;1.624;0.5;0
1.1226;1;1.626;1.626;0.5;0
1.1219;1;1.628;1.628;0.5;0
1.1212;1;1.63;1.63;0.5;0
1.1205;1;1.632;1.632;0.5;0
1.1198;1;1.634;1.634;0.5;0
1.119;1;1.636;1.636;0.5;0
1.1183;1;1.638;1.638;0.5;0
1.1176;1;1.64;1.64;0.5;0
1.1169;1;1.642;1.642;0.5;0
1.1162;1;1.644;1.644;0.5;0
1.1155;1;1.646;1.646;0.5;0
1.1148;1;1.648;1.648;0.5;0
1.114;1;1.65;1.65;0.5;0
1.1133;1;1.652;1.652;0.5;0
1.1126;1;1.654;1.654;0.5;0
1.1119;1;1.656;1.656;0.5;0
1.1112;1;1.658;1.658;0.5;0
1.1105;1;1.66;1.66;0.5;0
1.1098;1;1.662;1.662;0.5;0
1.1091;1;1.664;1.664;0.5;0
1.1084;1;1.666;1.666;0.5;0
1.1076;1;1.668;1.668;0.5;0
1.1069;1;1.67;1.67;0.5;0
1.1062;1;1.672;1.672;0.5;0
1.1055;1;1.674;1.674;0.5;0
1.1048;1;1.676;1.676;0.5;0
1.104;1;1.678;1.678;0.5;0
1.1033;1;1.68;1.68;0.5;0
1.1026;1;1.682;1.682;0.5;0
1.1019;1;1.684;1.684;0.5;0
1.1012;1;1.686;1.686;0.5;0
1.1005;1;1.688;1.688;0.5;0
1.0997;1;1.69;1.69;0.5;0
1.099;1;1.692;1.692;0.5;0
1.0983;1;1.694;1.694;0.5;0
1.0976;1;1.696;1.696;0.5;0
1.0969;1;1.698;1.698;0.5;0
1.0962;1;1.7;1.7;0.5;0
1.0955;1;1.702;1.702;0.5;0
1.0948;1;1.704;1.704;0.5;0
1.0941;1;1.706;1.706;0.5;0
1.0934;1;1.708;1.708;0.5;0
1.0927;1;1.71;1.71;0.5;0
1.092;1;1.712;1.712;0.5;0
1.0913;1;1.714;1.714;0.5;0
1.0907;1;1.716;1.716;0.5;0
1.09;1;1.718;1.718;0.5;0
1.0893;1;1.72;1.72;0.5;0
1.0886;1;1.722;1.722;0.5;0
1.0879;1;1.724;1.724;0.5;0
1.0872;1;1.726;1.726;0.5;0
1.0866;1;1.728;1.728;0.5;0
1.0859;1;1.73;1.73;0.5;0
1.0852;1;1.732;1.732;0.5;0
1.0846;1;1.734;1.734;0.5;0
1.0839;1;1.736;1.736;0.5;0
1.0832;1;1.738;1.738;0.5;0
1.0825;1;1.74;1.74;0.5;0
1.0819;1;1.742;1.742;0.5;0
1.0812;1;1.744;1.744;0.5;0
1.0806;1;1.746;1.746;0.5;0
1.0799;1;1.748;1.748;0.5;0
1.0793;1;1.75;1.75;0.5;0
1.0787;1;1.752;1.752;0.5;0
1.078;1;1.754;1.754;0.5;0
1.0774;1;1.756;1.756;0.5;0
1.0767;1;1.758;1.758;0.5;0
1.0761;1;1.76;1.76;0.5;0
1.0755;1;1.762;1.762;0.5;0
1.0749;1;1.764;1.764;0.5;0
1.0742;1;1.766;1.766;0.5;0
1.0736;1;1.768;1.768;0.5;0
1.073;1;1.77;1.77;0.5;0
1.0724;1;1.772;1.772;0.5;0
1.0718;1;1.774;1.774;0.5;0
1.0712;1;1.776;1.776;0.5;0
1.0706;1;1.778;1.778;0.5;0
1.07;1;1.78;1.78;0.5;0
1.0694;1;1.782;1.782;0.5;0
1.0688;1;1.784;1.784;0.5;0
1.0683;1;1.786;1.786;0.5;0
1.0677;1;1.788;1.788;0.5;0
1.0671;1;1.79;1.79;0.5;0
1.0665;1;1.792;1.792;0.5;0
1.066;1;1.794;1.794;0.5;0
1.0654;1;1.796;1.796;0.5;0
1.0649;1;1.798;1.798;0.5;0
1.0643;1;1.8;1.8;0.5;0
1.0638;1;1.802;1.802;0.5;0
1.0633;1;1.804;1.804;0.5;0
1.0627;1;1.806;1.806;0.5;0
1.0622;1;1.808;1.808;0.5;0
1.0617;1;1.81;1.81;0.5;0
1.0611;1;1.812;1.812;0.5;0
1.0606;1;1.814;1.814;0.5;0
1.0601;1;1.816;1.816;0.5;0
1.0595;1;1.818;1.818;0.5;0
1.059;1;1.82;1.82;0.5;0
1.0586;1;1.822;1.822;0.5;0
1.0581;1;1.824;1.824;0.5;0
1.0576;1;1.826;1.826;0.5;0
1.0571;1;1.828;1.828;0.5;0
1.0567;1;1.83;1.83;0.5;0
1.0562;1;1.832;1.832;0.5;0
1.0557;1;1.834;1.834;0.5;0
1.0552;1;1.836;1.836;0.5;0
1.0548;1;1.838;1.838;0.5;0
1.0543;1;1.84;1.84;0.5;0
1.0538;1;1.842;1.842;0.5;0
1.0534;1;1.844;1.844;0.5;0
1.053;1;1.846;1.846;0.5;0
1.0526;1;1.848;1.848;0.5;0
1.0522;1;1.85;1.85;0.5;0
1.0518;1;1.852;1.852;0.5;0
1.0513;1;1.854;1.854;0.5;0
1.0509;1;1.856;1.856;0.5;0
1.0505;1;1.858;1.858;0.5;0
1.0501;1;1.86;1.86;0.5;0
1.0497;1;1.862;1.862;0.5;0
1.0492;1;1.864;1.864;0.5;0
1.0489;1;1.866;1.866;0.5;0
1.0485;1;1.868;1.868;0.5;0
1.0481;1;1.87;1.87;0.5;0
1.0478;1;1.872;1.872;0.5;0
1.0474;1;1.874;1.874;0.5;0
1.0471;1;1.876;1.876;0.5;0
1.0467;1;1.878;1.878;0.5;0
1.0463;1;1.88;1.88;0.5;0
1.046;1;1.882;1.882;0.5;0
1.0457;1;1.884;1.884;0.5;0
1.0454;1;1.886;1.886;0.5;0
1.045;1;1.888;1.888;0.5;0
1.0447;1;1.89;1.89;0.5;0
1.0444;1;1.892;1.892;0.5;0
1.0441;1;1.894;1.894;0.5;0
1.0438;1;1.896;1.896;0.5;0
1.0435;1;1.898;1.898;0.5;0
1.0432;1;1.9;1.9;0.5;0
1.0429;1;1.902;1.902;0.5;0
1.0427;1;1.904;1.904;0.5;0
1.0424;1;1.906;1.906;0.5;0
1.0422;1;1.908;1.908;0.5;0
1.0419;1;1.91;1.91;0.5;0
1.0417;1;1.912;1.912;0.5;0
1.0414;1;1.914;1.914;0.5;0
1.0412;1;1.916;1.916;0.5;0
1.041;1;1.918;1.918;0.5;0
1.0408;1;1.92;1.92;0.5;0
1.0405;1;1.922;1.922;0.5;0
1.0403;1;1.924;1.924;0.5;0
1.0401;1;1.926;1.926;0.5;0
1.0399;1;1.928;1.928;0.5;0
1.0397;1;1.93;1.93;0.5;0
1.0395;1;1.932;1.932;0.5;0
1.0393;1;1.934;1.934;0.5;0
1.0391;1;1.936;1.936;0.5;0
1.0389;1;1.938;1.938;0.5;0
1.0388;1;1.94;1.94;0.5;0
1.0386;1;1.942;1.942;0.5;0
1.0384;1;1.944;1.944;0.5;0
1.0382;1;1.946;1.946;0.5;0
1.0381;1;1.948;1.948;0.5;0
1.038;1;1.95;1.95;0.5;0
1.0379;1;1.952;1.952;0.5;0
1.0378;1;1.954;1.954;0.5;0
1.0377;1;1.956;1.956;0.5;0
1.0376;1;1.958;1.958;0.5;0
1.0375;1;1.96;1.96;0.5;0
1.0374;1;1.962;1.962;0.5;0
1.0373;1;1.964;1.964;0.5;0
1.0372;1;1.966;1.966;0.5;0
1.0371;1;1.968;1.968;0.5;0
1.037;1;1.97;1.97;0.5;0
1.0369;1;1.972;1.972;0.5;0
1.0368;1;1.974;1.974;0.5;0
1.0368;1;1.976;1.976;0.5;0
1.0367;1;1.978;1.978;0.5;0
1.0366;1;1.98;1.98;0.5;0
1.0365;1;1.982;1.982;0.5;0
1.0365;1;1.984;1.984;0.5;0
1.0365;1;1.986;1.986;0.5;0
1.0364;1;1.988;1.988;0.5;0
1.0364;1;1.99;1.99;0.5;0
1.0364;1;1.992;1.992;0.5;0
1.0364;1;1.994;1.994;0.5;0
1.0364;1;1.996;1.996;0.5;0
1.0363;1;1.998;1.998;0.5;0
1.0363;1;2;2;0.5;0


==> images/data/y_h11.csv <==
"f";"vtkValidPointMask";"arc_length";"X";"Points:1";"Points:2"
1;1;0;0;0.5;0
1.0001;1;0.002;0.002;0.5;0
1.0001;1;0.004;0.004;0.5;0
1.0002;1;0.006;0.006;0.5;0
1.0003;1;0.008;0.008;0.5;0
1.0004;1;0.01;0.01;0.5;0
1.0004;1;0.012;0.012;0.5;0
1.0005;1;0.014;0.014;0.5;0
1.0006;1;0.016;0.016;0.5;0
1.0007;1;0.018;0.018;0.5;0
1.0007;1;0.02;0.02;0.5;0
1.0008;1;0.022;0.022;0.5;0
1.0009;1;0.024;0.024;0.5;0
1.0009;1;0.026;0.026;0.5;0
1.001;1;0.028;0.028;0.5;0
1.0011;1;0.03;0.03;0.5;0
1.0012;1;0.032;0.032;0.5;0
1.0013;1;0.034;0.034;0.5;0
1.0013;1;0.036;0.036;0.5;0
1.0014;1;0.038;0.038;0.5;0
1.0015;1;0.04;0.04;0.5;0
1.0016;1;0.042;0.042;0.5;0
1.0016;1;0.044;0.044;0.5;0
1.0017;1;0.046;0.046;0.5;0
1.0018;1;0.048;0.048;0.5;0
1.0019;1;0.05;0.05;0.5;0
1.002;1;0.052;0.052;0.5;0
1.0021;1;0.054;0.054;0.5;0
1.0021;1;0.056;0.056;0.5;0
1.0022;1;0.058;0.058;0.5;0
1.0023;1;0.06;0.06;0.5;0
1.0024;1;0.062;0.062;0.5;0
1.0025;1;0.064;0.064;0.5;0
1.0026;1;0.066;0.066;0.5;0
1.0026;1;0.068;0.068;0.5;0
1.0027;1;0.07;0.07;0.5;0
1.0028;1;0.072;0.072;0.5;0
1.0029;1;0.074;0.074;0.5;0
1.003;1;0.076;0.076;0.5;0
1.0031;1;0.078;0.078;0.5;0
1.0032;1;0.08;0.08;0.5;0
1.0033;1;0.082;0.082;0.5;0
1.0034;1;0.084;0.084;0.5;0
1.0034;1;0.086;0.086;0.5;0
1.0035;1;0.088;0.088;0.5;0
1.0036;1;0.09;0.09;0.5;0
1.0037;1;0.092;0.092;0.5;0
1.0038;1;0.094;0.094;0.5;0
1.0039;1;0.096;0.096;0.5;0
1.004;1;0.098;0.098;0.5;0
1.0041;1;0.1;0.1;0.5;0
1.0042;1;0.102;0.102;0.5;0
1.0043;1;0.104;0.104;0.5;0
1.0044;1;0.106;0.106;0.5;0
1.0045;1;0.108;0.108;0.5;0
1.0046;1;0.11;0.11;0.5;0
1.0047;1;0.112;0.112;0.5;0
1.0048;1;0.114;0.114;0.5;0
1.0049;1;0.116;0.116;0.5;0
1.005;1;0.118;0.118;0.5;0
1.0051;1;0.12;0.12;0.5;0
1.0052;1;0.122;0.122;0.5;0
1.0053;1;0.124;0.124;0.5;0
1.0054;1;0.126;0.126;0.5;0
1.0055;1;0.128;0.128;0.5;0
1.0056;1;0.13;0.13;0.5;0
1.0058;1;0.132;0.132;0.5;0
1.0059;1;0.134;0.134;0.5;0
1.006;1;0.136;0.136;0.5;0
1.0061;1;0.138;0.138;0.5;0
1.0062;1;0.14;0.14;0.5;0
1.0063;1;0.142;0.142;0.5;0
1.0064;1;0.144;0.144;0.5;0
1.0065;1;0.146;0.146;0.5;0
1.0066;1;0.148;0.148;0.5;0
1.0068;1;0.15;0.15;0.5;0
1.0069;1;0.152;0.152;0.5;0
1.007;1;0.154;0.154;0.5;0
1.0071;1;0.156;0.156;0.5;0
1.0072;1;0.158;0.158;0.5;0
1.0073;1;0.16;0.16;0.5;0
1.0075;1;0.162;0.162;0.5;0
1.0076;1;0.164;0.164;0.5;0
1.0077;1;0.166;0.166;0.5;0
1.0078;1;0.168;0.168;0.5;0
1.008;1;0.17;0.17;0.5;0
1.0081;1;0.172;0.172;0.5;0
1.0082;1;0.174;0.174;0.5;0
1.0083;1;0.176;0.176;0.5;0
1.0085;1;0.178;0.178;0.5;0
1.0086;1;0.18;0.18;0.5;0
1.0087;1;0.182;0.182;0.5;0
1.0089;1;0.184;0.184;0.5;0
1.009;1;0.186;0.186;0.5;0
1.0091;1;0.188;0.188;0.5;0
1.0093;1;0.19;0.19;0.5;0
1.0094;1;0.192;0.192;0.5;0
1.0095;1;0.194;0.194;0.5;0
1.0097;1;0.196;0.196;0.5;0
1.0098;1;0.198;0.198;0.5;0
1.01;1;0.2;0.2;0.5;0
1.0101;1;0.202;0.202;0.5;0
1.0103;1;0.204;0.204;0.5;0
1.0104;1;0.206;0.206;0.5;0
1.0105;1;0.208;0.208;0.5;0
1.0107;1;0.21;0.21;0.5;0
1.0108;1;0.212;0.212;0.5;0
1.011;1;0.214;0.214;0.5;0
1.0111;1;0.216;0.216;0.5;0
1.0113;1;0.218;0.218;0.5;0
1.0115;1;0.22;0.22;0.5;0
1.0116;1;0.222;0.222;0.5;0
1.0118;1;0.224;0.224;0.5;0
1.0119;1;0.226;0.226;0.5;0
1.0121;1;0.228;0.228;0.5;0
1.0122;1;0.23;0.23;0.5;0
1.0124;1;0.232;0.232;0.5;0
1.0125;1;0.234;0.234;0.5;0
1.0127;1;0.236;0.236;0.5;0
1.0129;1;0.238;0.238;0.5;0
1.013;1;0.24;0.24;0.5;0
1.0132;1;0.242;0.242;0.5;0
1.0134;1;0.244;0.244;0.5;0
1.0135;1;0.246;0.246;0.5;0
1.0137;1;0.248;0.248;0.5;0
1.0139;1;0.25;0.25;0.5;0
1.014;1;0.252;0.252;0.5;0
1.0142;1;0.254;0.254;0.5;0
1.0144;1;0.256;0.256;0.5;0
1.0146;1;0.258;0.258;0.5;0
1.0148;1;0.26;0.26;0.5;0
1.0149;1;0.262;0.262;0.5;0
1.0151;1;0.264;0.264;0.5;0
1.0153;1;0.266;0.266;0.5;0
1.0155;1;0.268;0.268;0.5;0
1.0157;1;0.27;0.27;0.5;0
1.0159;1;0.272;0.272;0.5;0
1.016;1;0.274;0.274;0.5;0
1.0162;1;0.276;0.276;0.5;0
1.0164;1;0.278;0.278;0.5;0
1.0166;1;0.28;0.28;0.5;0
1.0168;1;0.282;0.282;0.5;0
1.017;1;0.284;0.284;0.5;0
1.0172;1;0.286;0.286;0.5;0
1.0174;1;0.288;0.288;0.5;0
1.0176;1;0.29;0.29;0.5;0
1.0179;1;0.292;0.292;0.5;0
1.0181;1;0.294;0.294;0.5;0
1.0183;1;0.296;0.296;0.5;0
1.0185;1;0.298;0.298;0.5;0
1.0187;1;0.3;0.3;0.5;0
1.0189;1;0.302;0.302;0.5;0
1.0191;1;0.304;0.304;0.5;0
1.0194;1;0.306;0.306;0.5;0
1.0196;1;0.308;0.308;0.5;0
1.0198;1;0.31;0.31;0.5;0
1.02;1;0.312;0.312;0.5;0
1.0202;1;0.314;0.314;0.5;0
1.0205;1;0.316;0.316;0.5;0
1.0207;1;0.318;0.318;0.5;0
1.0209;1;0.32;0.32;0.5;0
1.0211;1;0.322;0.322;0.5;0
1.0214;1;0.324;0.324;0.5;0
1.0216;1;0.326;0.326;0.5;0
1.0219;1;0.328;0.328;0.5;0
1.0221;1;0.33;0.33;0.5;0
1.0224;1;0.332;0.332;0.5;0
1.0226;1;0.334;0.334;0.5;0
1.0229;1;0.336;0.336;0.5;0
1.0231;1;0.338;0.338;0.5;0
1.0233;1;0.34;0.34;0.5;0
1.0236;1;0.342;0.342;0.5;0
1.0239;1;0.344;0.344;0.5;0
1.0241;1;0.346;0.346;0.5;0
1.0244;1;0.348;0.348;0.5;0
1.0247;1;0.35;0.35;0.5;0
1.0249;1;0.352;0.352;0.5;0
1.0252;1;0.354;0.354;0.5;0
1.0255;1;0.356;0.356;0.5;0
1.0257;1;0.358;0.358;0.5;0
1.026;1;0.36;0.36;0.5;0
1.0263;1;0.362;0.362;0.5;0
1.0266;1;0.364;0.364;0.5;0
1.0268;1;0.366;0.366;0.5;0
1.0271;1;0.368;0.368;0.5;0
1.0274;1;0.37;0.37;0.5;0
1.0277;1;0.372;0.372;0.5;0
1.028;1;0.374;0.374;0.5;0
1.0283;1;0.376;0.376;0.5;0
1.0286;1;0.378;0.378;0.5;0
1.0289;1;0.38;0.38;0.5;0
1.0292;1;0.382;0.382;0.5;0
1.0295;1;0.384;0.384;0.5;0
1.0298;1;0.386;0.386;0.5;0
1.0301;1;0.388;0.388;0.5;0
1.0304;1;0.39;0.39;0.5;0
1.0307;1;0.392;0.392;0.5;0
1.0311;1;0.394;0.394;0.5;0
1.0314;1;0.396;0.396;0.5;0
1.0317;1;0.398;0.398;0.5;0
1.032;1;0.4;0.4;0.5;0
1.0324;1;0.402;0.402;0.5;0
1.0327;1;0.404;0.404;0.5;0
1.033;1;0.406;0.406;0.5;0
1.0334;1;0.408;0.408;0.5;0
1.0337;1;0.41;0.41;0.5;0
1.0341;1;0.412;0.412;0.5;0
1.0344;1;0.414;0.414;0.5;0
1.0348;1;0.416;0.416;0.5;0
1.0351;1;0.418;0.418;0.5;0
1.0355;1;0.42;0.42;0.5;0
1.0358;1;0.422;0.422;0.5;0
1.0362;1;0.424;0.424;0.5;0
1.0365;1;0.426;0.426;0.5;0
1.0369;1;0.428;0.428;0.5;0
1.0373;1;0.43;0.43;0.5;0
1.0377;1;0.432;0.432;0.5;0
1.0381;1;0.434;0.434;0.5;0
1.0384;1;0.436;0.436;0.5;0
1.0388;1;0.438;0.438;0.5;0
1.0392;1;0.44;0.44;0.5;0
1.0396;1;0.442;0.442;0.5;0
1.04;1;0.444;0.444;0.5;0
1.0404;1;0.446;0.446;0.5;0
1.0408;1;0.448;0.448;0.5;0
1.0412;1;0.45;0.45;0.5;0
1.0417;1;0.452;0.452;0.5;0
1.0421;1;0.454;0.454;0.5;0
1.0425;1;0.456;0.456;0.5;0
1.0429;1;0.458;0.458;0.5;0
1.0434;1;0.46;0.46;0.5;0
1.0438;1;0.462;0.462;0.5;0
1.0442;1;0.464;0.464;0.5;0
1.0446;1;0.466;0.466;0.5;0
1.045;1;0.468;0.468;0.5;0
1.0455;1;0.47;0.47;0.5;0
1.0459;1;0.472;0.472;0.5;0
1.0464;1;0.474;0.474;0.5;0
1.0468;1;0.476;0.476;0.5;0
1.0473;1;0.478;0.478;0.5;0
1.0477;1;0.48;0.48;0.5;0
1.0482;1;0.482;0.482;0.5;0
1.0487;1;0.484;0.484;0.5;0
1.0492;1;0.486;0.486;0.5;0
1.0496;1;0.488;0.488;0.5;0
1.0501;1;0.49;0.49;0.5;0
1.0506;1;0.492;0.492;0.5;0
1.0511;1;0.494;0.494;0.5;0
1.0516;1;0.496;0.496;0.5;0
1.0521;1;0.498;0.498;0.5;0
1.0526;1;0.5;0.5;0.5;0
1.0531;1;0.502;0.502;0.5;0
1.0536;1;0.504;0.504;0.5;0
1.0542;1;0.506;0.506;0.5;0
1.0547;1;0.508;0.508;0.5;0
1.0552;1;0.51;0.51;0.5;0
1.0558;1;0.512;0.512;0.5;0
1.0563;1;0.514;0.514;0.5;0
1.0568;1;0.516;0.516;0.5;0
1.0574;1;0.518;0.518;0.5;0
1.0579;1;0.52;0.52;0.5;0
1.0585;1;0.522;0.522;0.5;0
1.059;1;0.524;0.524;0.5;0
1.0596;1;0.526;0.526;0.5;0
1.0602;1;0.528;0.528;0.5;0
1.0608;1;0.53;0.53;0.5;0
1.0613;1;0.532;0.532;0.5;0
1.0619;1;0.534;0.534;0.5;0
1.0625;1;0.536;0.536;0.5;0
1.0631;1;0.538;0.538;0.5;0
1.0637;1;0.54;0.54;0.5;0
1.0643;1;0.542;0.542;0.5;0
1.0649;1;0.544;0.544;0.5;0
1.0655;1;0.546;0.546;0.5;0
1.0662;1;0.548;0.548;0.5;0
1.0668;1;0.55;0.55;0.5;0
1.0674;1;0.552;0.552;0.5;0
1.0681;1;0.554;0.554;0.5;0
1.0687;1;0.556;0.556;0.5;0
1.0694;1;0.558;0.558;0.5;0
1.07;1;0.56;0.56;0.5;0
1.0707;1;0.562;0.562;0.5;0
1.0713;1;0.564;0.564;0.5;0
1.072;1;0.566;0.566;0.5;0
1.0727;1;0.568;0.568;0.5;0
1.0734;1;0.57;0.57;0.5;0
1.0741;1;0.572;0.572;0.5;0
1.0748;1;0.574;0.574;0.5;0
1.0755;1;0.576;0.576;0.5;0
1.0762;1;0.578;0.578;0.5;0
1.077;1;0.58;0.58;0.5;0
1.0777;1;0.582;0.582;0.5;0
1.0784;1;0.584;0.584;0.5;0
1.0791;1;0.586;0.586;0.5;0
1.0798;1;0.588;0.588;0.5;0
1.0806;1;0.59;0.59;0.5;0
1.0813;1;0.592;0.592;0.5;0
1.0821;1;0.594;0.594;0.5;0
1.0829;1;0.596;0.596;0.5;0
1.0837;1;0.598;0.598;0.5;0
1.0845;1;0.6;0.6;0.5;0
1.0853;1;0.602;0.602;0.5;0
1.086;1;0.604;0.604;0.5;0
1.0868;1;0.606;0.606;0.5;0
1.0876;1;0.608;0.608;0.5;0
1.0884;1;0.61;0.61;0.5;0
1.0892;1;0.612;0.612;0.5;0
1.09;1;0.614;0.614;0.5;0
1.0908;1;0.616;0.616;0.5;0
1.0917;1;0.618;0.618;0.5;0
1.0925;1;0.62;0.62;0.5;0
1.0934;1;0.622;0.622;0.5;0
1.0943;1;0.624;0.624;0.5;0
1.0951;1;0.626;0.626;0.5;0
1.096;1;0.628;0.628;0.5;0
1.0969;1;0.63;0.63;0.5;0
1.0978;1;0.632;0.632;0.5;0
1.0987;1;0.634;0.634;0.5;0
1.0996;1;0.636;0.636;0.5;0
1.1004;1;0.638;0.638;0.5;0
1.1013;1;0.64;0.64;0.5;0
1.1023;1;0.642;0.642;0.5;0
1.1032;1;0.644;0.644;0.5;0
1.1042;1;0.646;0.646;0.5;0
1.1052;1;0.648;0.648;0.5;0
1.1061;1;0.65;0.65;0.5;0
1.1071;1;0.652;0.652;0.5;0
1.108;1;0.654;0.654;0.5;0
1.109;1;0.656;0.656;0.5;0
1.1099;1;0.658;0.658;0.5;0
1.111;1;0.66;0.66;0.5;0
1.112;1;0.662;0.662;0.5;0
1.1131;1;0.664;0.664;0.5;0
1.1141;1;0.666;0.666;0.5;0
1.1151;1;0.668;0.668;0.5;0
1.1162;1;0.67;0.67;0.5;0
1.1172;1;0.672;0.672;0.5;0
1.1182;1;0.674;0.674;0.5;0
1.1193;1;0.676;0.676;0.5;0
1.1203;1;0.678;0.678;0.5;0
1.1214;1;0.68;0.68;0.5;0
1.1225;1;0.682;0.682;0.5;0
1.1236;1;0.684;0.684;0.5;0
1.1247;1;0.686;0.686;0.5;0
1.1259;1;0.688;0.688;0.5;0
1.127;1;0.69;0.69;0.5;0
1.1281;1;0.692;0.692;0.5;0
1.1292;1;0.694;0.694;0.5;0
1.1303;1;0.696;0.696;0.5;0
1.1314;1;0.698;0.698;0.5;0
1.1326;1;0.7;0.7;0.5;0
1.1338;1;0.702;0.702;0.5;0
1.135;1;0.704;0.704;0.5;0
1.1362;1;0.706;0.706;0.5;0
1.1375;1;0.708;0.708;0.5;0
1.1387;1;0.71;0.71;0.5;0
1.1399;1;0.712;0.712;0.5;0
1.1411;1;0.714;0.714;0.5;0
1.1424;1;0.716;0.716;0.5;0
1.1436;1;0.718;0.718;0.5;0
1.1448;1;0.72;0.72;0.5;0
1.1461;1;0.722;0.722;0.5;0
1.1474;1;0.724;0.724;0.5;0
1.1487;1;0.726;0.726;0.5;0
1.1501;1;0.728;0.728;0.5;0
1.1514;1;0.73;0.73;0.5;0
1.1527;1;0.732;0.732;0.5;0
1.154;1;0.734;0.734;0.5;0
1.1554;1;0.736;0.736;0.5;0
1.1567;1;0.738;0.738;0.5;0
1.158;1;0.74;0.74;0.5;0
1.1593;1;0.742;0.742;0.5;0
1.1607;1;0.744;0.744;0.5;0
1.1621;1;0.746;0.746;0.5;0
1.1635;1;0.748;0.748;0.5;0
1.165;1;0.75;0.75;0.5;0
1.1664;1;0.752;0.752;0.5;0
1.1679;1;0.754;0.754;0.5;0
1.1693;1;0.756;0.756;0.5;0
1.1707;1;0.758;0.758;0.5;0
1.1722;1;0.76;0.76;0.5;0
1.1736;1;0.762;0.762;0.5;0
1.1751;1;0.764;0.764;0.5;0
1.1766;1;0.766;0.766;0.5;0
1.1781;1;0.768;0.768;0.5;0
1.1796;1;0.77;0.77;0.5;0
1.1812;1;0.772;0.772;0.5;0
1.1827;1;0.774;0.774;0.5;0
1.1843;1;0.776;0.776;0.5;0
1.1858;1;0.778;0.778;0.5;0
1.1874;1;0.78;0.78;0.5;0
1.189;1;0.782;0.782;0.5;0
1.1906;1;0.784;0.784;0.5;0
1.1923;1;0.786;0.786;0.5;0
1.1939;1;0.788;0.788;0.5;0
1.1955;1;0.79;0.79;0.5;0
1.1971;1;0.792;0.792;0.5;0
1.1988;1;0.794;0.794;0.5;0
1.2004;1;0.796;0.796;0.5;0
1.2021;1;0.798;0.798;0.5;0
1.2038;1;0.8;0.8;0.5;0
1.2055;1;0.802;0.802;0.5;0
1.2073;1;0.804;0.804;0.5;0
1.209;1;0.806;0.806;0.5;0
1.2108;1;0.808;0.808;0.5;0
1.2125;1;0.81;0.81;0.5;0
1.2142;1;0.812;0.812;0.5;0
1.216;1;0.814;0.814;0.5;0
1.2177;1;0.816;0.816;0.5;0
1.2195;1;0.818;0.818;0.5;0
1.2213;1;0.82;0.82;0.5;0
1.2231;1;0.822;0.822;0.5;0
1.2249;1;0.824;0.824;0.5;0
1.2268;1;0.826;0.826;0.5;0
1.2287;1;0.828;0.828;0.5;0
1.2305;1;0.83;0.83;0.5;0
1.2324;1;0.832;0.832;0.5;0
1.2343;1;0.834;0.834;0.5;0
1.2362;1;0.836;0.836;0.5;0
1.2381;1;0.838;0.838;0.5;0
1.24;1;0.84;0.84;0.5;0
1.242;1;0.842;0.842;0.5;0
1.244;1;0.844;0.844;0.5;0
1.2459;1;0.846;0.846;0.5;0
1.2479;1;0.848;0.848;0.5;0
1.2498;1;0.85;0.85;0.5;0
1.2518;1;0.852;0.852;0.5;0
1.2538;1;0.854;0.854;0.5;0
1.2559;1;0.856;0.856;0.5;0
1.258;1;0.858;0.858;0.5;0
1.26;1;0.86;0.86;0.5;0
1.2621;1;0.862;0.862;0.5;0
1.2642;1;0.864;0.864;0.5;0
1.2662;1;0.866;0.866;0.5;0
1.2683;1;0.868;0.868;0.5;0
1.2704;1;0.87;0.87;0.5;0
1.2725;1;0.872;0.872;0.5;0
1.2747;1;0.874;0.874;0.5;0
1.2769;1;0.876;0.876;0.5;0
1.2791;1;0.878;0.878;0.5;0
1.2812;1;0.88;0.88;0.5;0
1.2834;1;0.882;0.882;0.5;0
1.2856;1;0.884;0.884;0.5;0
1.2878;1;0.886;0.886;0.5;0
1.2899;1;0.888;0.888;0.5;0
1.2921;1;0.89;0.89;0.5;0
1.2943;1;0.892;0.892;0.5;0
1.2966;1;0.894;0.894;0.5;0
1.2989;1;0.896;0.896;0.5;0
1.3012;1;0.898;0.898;0.5;0
1.3035;1;0.9;0.9;0.5;0
1.3058;1;0.902;0.902;0.5;0
1.3082;1;0.904;0.904;0.5;0
1.3105;1;0.906;0.906;0.5;0
1.3128;1;0.908;0.908;0.5;0
1.3151;1;0.91;0.91;0.5;0
1.3175;1;0.912;0.912;0.5;0
1.3199;1;0.914;0.914;0.5;0
1.3223;1;0.916;0.916;0.5;0
1.3248;1;0.918;0.918;0.5;0
1.3272;1;0.92;0.92;0.5;0
1.3296;1;0.922;0.922;0.5;0
1.332;1;0.924;0.924;0.5;0
1.3345;1;0.926;0.926;0.5;0
1.337;1;0.928;0.928;0.5;0
1.3395;1;0.93;0.93;0.5;0
1.342;1;0.932;0.932;0.5;0
1.3445;1;0.934;0.934;0.5;0
1.347;1;0.936;0.936;0.5;0
1.3495;1;0.938;0.938;0.5;0
1.352;1;0.94;0.94;0.5;0
1.3545;1;0.942;0.942;0.5;0
1.3571;1;0.944;0.944;0.5;0
1.3597;1;0.946;0.946;0.5;0
1.3623;1;0.948;0.948;0.5;0
1.3649;1;0.95;0.95;0.5;0
1.3675;1;0.952;0.952;0.5;0
1.3702;1;0.954;0.954;0.5;0
1.3728;1;0.956;0.956;0.5;0
1.3754;1;0.958;0.958;0.5;0
1.3781;1;0.96;0.96;0.5;0
1.3807;1;0.962;0.962;0.5;0
1.3833;1;0.964;0.964;0.5;0
1.386;1;0.966;0.966;0.5;0
1.3887;1;0.968;0.968;0.5;0
1.3914;1;0.97;0.97;0.5;0
1.3941;1;0.972;0.972;0.5;0
1.3969;1;0.974;0.974;0.5;0
1.3997;1;0.976;0.976;0.5;0
1.4025;1;0.978;0.978;0.5;0
1.4053;1;0.98;0.98;0.5;0
1.4081;1;0.982;0.982;0.5;0
1.4109;1;0.984;0.984;0.5;0
1.4137;1;0.986;0.986;0.5;0
1.4165;1;0.988;0.988;0.5;0
1.4193;1;0.99;0.99;0.5;0
1.4221;1;0.992;0.992;0.5;0
1.4248;1;0.994;0.994;0.5;0
1.4276;1;0.996;0.996;0.5;0
1.4304;1;0.998;0.998;0.5;0
1.4332;1;1;1;0.5;0
1.4362;1;1.002;1.002;0.5;0
1.4391;1;1.004;1.004;0.5;0
1.4421;1;1.006;1.006;0.5;0
1.445;1;1.008;1.008;0.5;0
1.448;1;1.01;1.01;0.5;0
1.4509;1;1.012;1.012;0.5;0
1.4538;1;1.014;1.014;0.5;0
1.4568;1;1.016;1.016;0.5;0
1.4597;1;1.018;1.018;0.5;0
1.4627;1;1.02;1.02;0.5;0
1.4657;1;1.022;1.022;0.5;0
1.4687;1;1.024;1.024;0.5;0
1.4717;1;1.026;1.026;0.5;0
1.4747;1;1.028;1.028;0.5;0
1.4777;1;1.03;1.03;0.5;0
1.4807;1;1.032;1.032;0.5;0
1.4837;1;1.034;1.034;0.5;0
1.4867;1;1.036;1.036;0.5;0
1.4897;1;1.038;1.038;0.5;0
1.4927;1;1.04;1.04;0.5;0
1.4958;1;1.042;1.042;0.5;0
1.4988;1;1.044;1.044;0.5;0
1.5019;1;1.046;1.046;0.5;0
1.505;1;1.048;1.048;0.5;0
1.5081;1;1.05;1.05;0.5;0
1.5112;1;1.052;1.052;0.5;0
1.5143;1;1.054;1.054;0.5;0
1.5174;1;1.056;1.056;0.5;0
1.5205;1;1.058;1.058;0.5;0
1.5236;1;1.06;1.06;0.5;0
1.5267;1;1.062;1.062;0.5;0
1.5298;1;1.064;1.064;0.5;0
1.5329;1;1.066;1.066;0.5;0
1.536;1;1.068;1.068;0.5;0
1.5392;1;1.07;1.07;0.5;0
1.5424;1;1.072;1.072;0.5;0
1.5455;1;1.074;1.074;0.5;0
1.5487;1;1.076;1.076;0.5;0
1.5518;1;1.078;1.078;0.5;0
1.555;1;1.08;1.08;0.5;0
1.5582;1;1.082;1.082;0.5;0
1.5614;1;1.084;1.084;0.5;0
1.5646;1;1.086;1.086;0.5;0
1.5678;1;1.088;1.088;0.5;0
1.5709;1;1.09;1.09;0.5;0
1.5742;1;1.092;1.092;0.5;0
1.5774;1;1.094;1.094;0.5;0
1.5806;1;1.096;1.096;0.5;0
1.5838;1;1.098;1.098;0.5;0
1.5871;1;1.1;1.1;0.5;0
1.5903;1;1.102;1.102;0.5;0
1.5935;1;1.104;1.104;0.5;0
1.5967;1;1.106;1.106;0.5;0
1.6;1;1.108;1.108;0.5;0
1.6032;1;1.11;1.11;0.5;0
1.6065;1;1.112;1.112;0.5;0
1.6098;1;1.114;1.114;0.5;0
1.6131;1;1.116;1.116;0.5;0
1.6163;1;1.118;1.118;0.5;0
1.6196;1;1.12;1.12;0.5;0
1.6229;1;1.122;1.122;0.5;0
1.6262;1;1.124;1.124;0.5;0
1.6294;1;1.126;1.126;0.5;0
1.6327;1;1.128;1.128;0.5;0
1.6359;1;1.13;1.13;0.5;0
1.6392;1;1.132;1.132;0.5;0
1.6424;1;1.134;1.134;0.5;0
1.6456;1;1.136;1.136;0.5;0
1.6489;1;1.138;1.138;0.5;0
1.6521;1;1.14;1.14;0.5;0
1.6554;1;1.142;1.142;0.5;0
1.6587;1;1.144;1.144;0.5;0
1.662;1;1.146;1.146;0.5;0
1.6652;1;1.148;1.148;0.5;0
1.6685;1;1.15;1.15;0.5;0
1.6718;1;1.152;1.152;0.5;0
1.675;1;1.154;1.154;0.5;0
1.6783;1;1.156;1.156;0.5;0
1.6816;1;1.158;1.158;0.5;0
1.6849;1;1.16;1.16;0.5;0
1.6882;1;1.162;1.162;0.5;0
1.6915;1;1.164;1.164;0.5;0
1.6948;1;1.166;1.166;0.5;0
1.698;1;1.168;1.168;0.5;0
1.7013;1;1.17;1.17;0.5;0
1.7046;1;1.172;1.172;0.5;0
1.7079;1;1.174;1.174;0.5;0
1.7113;1;1.176;1.176;0.5;0
1.7146;1;1.178;1.178;0.5;0
1.7179;1;1.18;1.18;0.5;0
1.7212;1;1.182;1.182;0.5;0
1.7244;1;1.184;1.184;0.5;0
1.7276;1;1.186;1.186;0.5;0
1.7308;1;1.188;1.188;0.5;0
1.734;1;1.19;1.19;0.5;0
1.7372;1;1.192;1.192;0.5;0
1.7405;1;1.194;1.194;0.5;0
1.7437;1;1.196;1.196;0.5;0
1.7469;1;1.198;1.198;0.5;0
1.7502;1;1.2;1.2;0.5;0
1.7535;1;1.202;1.202;0.5;0
1.7567;1;1.204;1.204;0.5;0
1.76;1;1.206;1.206;0.5;0
1.7633;1;1.208;1.208;0.5;0
1.7665;1;1.21;1.21;0.5;0
1.7698;1;1.212;1.212;0.5;0
1.773;1;1.214;1.214;0.5;0
1.7762;1;1.216;1.216;0.5;0
1.7793;1;1.218;1.218;0.5;0
1.7825;1;1.22;1.22;0.5;0
1.7857;1;1.222;1.222;0.5;0
1.7888;1;1.224;1.224;0.5;0
1.7921;1;1.226;1.226;0.5;0
1.7953;1;1.228;1.228;0.5;0
1.7984;1;1.23;1.23;0.5;0
1.8015;1;1.232;1.232;0.5;0
1.8047;1;1.234;1.234;0.5;0
1.8079;1;1.236;1.236;0.5;0
1.811;1;1.238;1.238;0.5;0
1.8142;1;1.24;1.24;0.5;0
1.8174;1;1.242;1.242;0.5;0
1.8206;1;1.244;1.244;0.5;0
1.8237;1;1.246;1.246;0.5;0
1.8269;1;1.248;1.248;0.5;0
1.8299;1;1.25;1.25;0.5;0
1.833;1;1.252;1.252;0.5;0
1.8361;1;1.254;1.254;0.5;0
1.8392;1;1.256;1.256;0.5;0
1.8423;1;1.258;1.258;0.5;0
1.8454;1;1.26;1.26;0.5;0
1.8485;1;1.262;1.262;0.5;0
1.8516;1;1.264;1.264;0.5;0
1.8547;1;1.266;1.266;0.5;0
1.8579;1;1.268;1.268;0.5;0
1.861;1;1.27;1.27;0.5;0
1.8641;1;1.272;1.272;0.5;0
1.8671;1;1.274;1.274;0.5;0
1.87;1;1.276;1.276;0.5;0
1.873;1;1.278;1.278;0.5;0
1.8761;1;1.28;1.28;0.5;0
1.8792;1;1.282;1.282;0.5;0
1.8822;1;1.284;1.284;0.5;0
1.8853;1;1.286;1.286;0.5;0
1.8882;1;1.288;1.288;0.5;0
1.8912;1;1.29;1.29;0.5;0
1.8941;1;1.292;1.292;0.5;0
1.8971;1;1.294;1.294;0.5;0
1.9001;1;1.296;1.296;0.5;0
1.9031;1;1.298;1.298;0.5;0
1.9061;1;1.3;1.3;0.5;0
1.9091;1;1.302;1.302;0.5;0
1.9121;1;1.304;1.304;0.5;0
1.9149;1;1.306;1.306;0.5;0
1.9178;1;1.308;1.308;0.5;0
1.9207;1;1.31;1.31;0.5;0
1.9235;1;1.312;1.312;0.5;0
1.9264;1;1.314;1.314;0.5;0
1.9293;1;1.316;1.316;0.5;0
1.9322;1;1.318;1.318;0.5;0
1.9351;1;1.32;1.32;0.5;0
1.9379;1;1.322;1.322;0.5;0
1.9407;1;1.324;1.324;0.5;0
1.9435;1;1.326;1.326;0.5;0
1.9463;1;1.328;1.328;0.5;0
1.9491;1;1.33;1.33;0.5;0
1.9519;1;1.332;1.332;0.5;0
1.9546;1;1.334;1.334;0.5;0
1.9574;1;1.336;1.336;0.5;0
1.9602;1;1.338;1.338;0.5;0
1.963;1;1.34;1.34;0.5;0
1.9658;1;1.342;1.342;0.5;0
1.9685;1;1.344;1.344;0.5;0
1.9712;1;1.346;1.346;0.5;0
1.974;1;1.348;1.348;0.5;0
1.9767;1;1.35;1.35;0.5;0
1.9795;1;1.352;1.352;0.5;0
1.9822;1;1.354;1.354;0.5;0
1.985;1;1.356;1.356;0.5;0
1.9877;1;1.358;1.358;0.5;0
1.9903;1;1.36;1.36;0.5;0
1.9929;1;1.362;1.362;0.5;0
1.9956;1;1.364;1.364;0.5;0
1.9982;1;1.366;1.366;0.5;0
2.0009;1;1.368;1.368;0.5;0
2.0036;1;1.37;1.37;0.5;0
2.0063;1;1.372;1.372;0.5;0
2.0089;1;1.374;1.374;0.5;0
2.0115;1;1.376;1.376;0.5;0
2.014;1;1.378;1.378;0.5;0
2.0165;1;1.38;1.38;0.5;0
2.019;1;1.382;1.382;0.5;0
2.0215;1;1.384;1.384;0.5;0
2.0241;1;1.386;1.386;0.5;0
2.0266;1;1.388;1.388;0.5;0
2.0291;1;1.39;1.39;0.5;0
2.0316;1;1.392;1.392;0.5;0
2.0342;1;1.394;1.394;0.5;0
2.0368;1;1.396;1.396;0.5;0
2.0392;1;1.398;1.398;0.5;0
2.0416;1;1.4;1.4;0.5;0
2.044;1;1.402;1.402;0.5;0
2.0463;1;1.404;1.404;0.5;0
2.0488;1;1.406;1.406;0.5;0
2.0512;1;1.408;1.408;0.5;0
2.0536;1;1.41;1.41;0.5;0
2.056;1;1.412;1.412;0.5;0
2.0584;1;1.414;1.414;0.5;0
2.0608;1;1.416;1.416;0.5;0
2.0632;1;1.418;1.418;0.5;0
2.0656;1;1.42;1.42;0.5;0
2.0681;1;1.422;1.422;0.5;0
2.0705;1;1.424;1.424;0.5;0
2.0729;1;1.426;1.426;0.5;0
2.0753;1;1.428;1.428;0.5;0
2.0776;1;1.43;1.43;0.5;0
2.0798;1;1.432;1.432;0.5;0
2.0821;1;1.434;1.434;0.5;0
2.0843;1;1.436;1.436;0.5;0
2.0866;1;1.438;1.438;0.5;0
2.0888;1;1.44;1.44;0.5;0
2.0911;1;1.442;1.442;0.5;0
2.0933;1;1.444;1.444;0.5;0
2.0956;1;1.446;1.446;0.5;0
2.0978;1;1.448;1.448;0.5;0
2.1001;1;1.45;1.45;0.5;0
2.1023;1;1.452;1.452;0.5;0
2.1045;1;1.454;1.454;0.5;0
2.1067;1;1.456;1.456;0.5;0
2.1088;1;1.458;1.458;0.5;0
2.1109;1;1.46;1.46;0.5;0
2.1131;1;1.462;1.462;0.5;0
2.1152;1;1.464;1.464;0.5;0
2.1173;1;1.466;1.466;0.5;0
2.1194;1;1.468;1.468;0.5;0
2.1216;1;1.47;1.47;0.5;0
2.1237;1;1.472;1.472;0.5;0
2.1257;1;1.474;1.474;0.5;0
2.1278;1;1.476;1.476;0.5;0
2.1298;1;1.478;1.478;0.5;0
2.1318;1;1.48;1.48;0.5;0
2.1339;1;1.482;1.482;0.5;0
2.1359;1;1.484;1.484;0.5;0
2.1379;1;1.486;1.486;0.5;0
2.1399;1;1.488;1.488;0.5;0
2.142;1;1.49;1.49;0.5;0
2.1439;1;1.492;1.492;0.5;0
2.1459;1;1.494;1.494;0.5;0
2.1479;1;1.496;1.496;0.5;0
2.1498;1;1.498;1.498;0.5;0
2.1518;1;1.5;1.5;0.5;0
2.1537;1;1.502;1.502;0.5;0
2.1556;1;1.504;1.504;0.5;0
2.1575;1;1.506;1.506;0.5;0
2.1594;1;1.508;1.508;0.5;0
2.1614;1;1.51;1.51;0.5;0
2.1633;1;1.512;1.512;0.5;0
2.1652;1;1.514;1.514;0.5;0
2.1671;1;1.516;1.516;0.5;0
2.1689;1;1.518;1.518;0.5;0
2.1707;1;1.52;1.52;0.5;0
2.1724;1;1.522;1.522;0.5;0
2.1742;1;1.524;1.524;0.5;0
2.176;1;1.526;1.526;0.5;0
2.1778;1;1.528;1.528;0.5;0
2.1796;1;1.53;1.53;0.5;0
2.1814;1;1.532;1.532;0.5;0
2.1832;1;1.534;1.534;0.5;0
2.185;1;1.536;1.536;0.5;0
2.1867;1;1.538;1.538;0.5;0
2.1885;1;1.54;1.54;0.5;0
2.1903;1;1.542;1.542;0.5;0
2.192;1;1.544;1.544;0.5;0
2.1937;1;1.546;1.546;0.5;0
2.1954;1;1.548;1.548;0.5;0
2.1971;1;1.55;1.55;0.5;0
2.1988;1;1.552;1.552;0.5;0
2.2005;1;1.554;1.554;0.5;0
2.2021;1;1.556;1.556;0.5;0
2.2038;1;1.558;1.558;0.5;0
2.2056;1;1.56;1.56;0.5;0
2.2073;1;1.562;1.562;0.5;0
2.2089;1;1.564;1.564;0.5;0
2.2105;1;1.566;1.566;0.5;0
2.212;1;1.568;1.568;0.5;0
2.2135;1;1.57;1.57;0.5;0
2.2151;1;1.572;1.572;0.5;0
2.2166;1;1.574;1.574;0.5;0
2.2182;1;1.576;1.576;0.5;0
2.2199;1;1.578;1.578;0.5;0
2.2215;1;1.58;1.58;0.5;0
2.2231;1;1.582;1.582;0.5;0
2.2247;1;1.584;1.584;0.5;0
2.2261;1;1.586;1.586;0.5;0
2.2276;1;1.588;1.588;0.5;0
2.2291;1;1.59;1.59;0.5;0
2.2306;1;1.592;1.592;0.5;0
2.2321;1;1.594;1.594;0.5;0
2.2336;1;1.596;1.596;0.5;0
2.2351;1;1.598;1.598;0.5;0
2.2366;1;1.6;1.6;0.5;0
2.2382;1;1.602;1.602;0.5;0
2.2396;1;1.604;1.604;0.5;0
2.241;1;1.606;1.606;0.5;0
2.2424;1;1.608;1.608;0.5;0
2.2439;1;1.61;1.61;0.5;0
2.2453;1;1.612;1.612;0.5;0
2.2467;1;1.614;1.614;0.5;0
2.2481;1;1.616;1.616;0.5;0
2.2495;1;1.618;1.618;0.5;0
2.2508;1;1.62;1.62;0.5;0
2.2522;1;1.622;1.622;0.5;0
2.2535;1;1.624;1.624;0.5;0
2.2548;1;1.626;1.626;0.5;0
2.2561;1;1.628;1.628;0.5;0
2.2574;1;1.63;1.63;0.5;0
2.2587;1;1.632;1.632;0.5;0
2.26;1;1.634;1.634;0.5;0
2.2613;1;1.636;1.636;0.5;0
2.2626;1;1.638;1.638;0.5;0
2.264;1;1.64;1.64;0.5;0
2.2653;1;1.642;1.642;0.5;0
2.2665;1;1.644;1.644;0.5;0
2.2678;1;1.646;1.646;0.5;0
2.269;1;1.648;1.648;0.5;0
2.2703;1;1.65;1.65;0.5;0
2.2715;1;1.652;1.652;0.5;0
2.2728;1;1.654;1.654;0.5;0
2.2741;1;1.656;1.656;0.5;0
2.2753;1;1.658;1.658;0.5;0
2.2766;1;1.66;1.66;0.5;0
2.2779;1;1.662;1.662;0.5;0
2.2791;1;1.664;1.664;0.5;0
2.2803;1;1.666;1.666;0.5;0
2.2815;1;1.668;1.668;0.5;0
2.2826;1;1.67;1.67;0.5;0
2.2837;1;1.672;1.672;0.5;0
2.2848;1;1.674;1.674;0.5;0
2.286;1;1.676;1.676;0.5;0
2.2871;1;1.678;1.678;0.5;0
2.2882;1;1.68;1.68;0.5;0
2.2893;1;1.682;1.682;0.5;0
2.2905;1;1.684;1.684;0.5;0
2.2916;1;1.686;1.686;0.5;0
2.2927;1;1.688;1.688;0.5;0
2.2938;1;1.69;1.69;0.5;0
2.295;1;1.692;1.692;0.5;0
2.296;1;1.694;1.694;0.5;0
2.2971;1;1.696;1.696;0.5;0
2.2981;1;1.698;1.698;0.5;0
2.2991;1;1.7;1.7;0.5;0
2.3002;1;1.702;1.702;0.5;0
2.3012;1;1.704;1.704;0.5;0
2.3023;1;1.706;1.706;0.5;0
2.3033;1;1.708;1.708;0.5;0
2.3044;1;1.71;1.71;0.5;0
2.3055;1;1.712;1.712;0.5;0
2.3065;1;1.714;1.714;0.5;0
2.3075;1;1.716;1.716;0.5;0
2.3085;1;1.718;1.718;0.5;0
2.3095;1;1.72;1.72;0.5;0
2.3106;1;1.722;1.722;0.5;0
2.3116;1;1.724;1.724;0.5;0
2.3125;1;1.726;1.726;0.5;0
2.3135;1;1.728;1.728;0.5;0
2.3144;1;1.73;1.73;0.5;0
2.3153;1;1.732;1.732;0.5;0
2.3162;1;1.734;1.734;0.5;0
2.3171;1;1.736;1.736;0.5;0
2.3181;1;1.738;1.738;0.5;0
2.319;1;1.74;1.74;0.5;0
2.3199;1;1.742;1.742;0.5;0
2.3207;1;1.744;1.744;0.5;0
2.3216;1;1.746;1.746;0.5;0
2.3225;1;1.748;1.748;0.5;0
2.3233;1;1.75;1.75;0.5;0
2.3242;1;1.752;1.752;0.5;0
2.325;1;1.754;1.754;0.5;0
2.3259;1;1.756;1.756;0.5;0
2.3267;1;1.758;1.758;0.5;0
2.3276;1;1.76;1.76;0.5;0
2.3285;1;1.762;1.762;0.5;0
2.3293;1;1.764;1.764;0.5;0
2.3301;1;1.766;1.766;0.5;0
2.331;1;1.768;1.768;0.5;0
2.3318;1;1.77;1.77;0.5;0
2.3326;1;1.772;1.772;0.5;0
2.3335;1;1.774;1.774;0.5;0
2.3343;1;1.776;1.776;0.5;0
2.3351;1;1.778;1.778;0.5;0
2.3359;1;1.78;1.78;0.5;0
2.3366;1;1.782;1.782;0.5;0
2.3373;1;1.784;1.784;0.5;0
2.3381;1;1.786;1.786;0.5;0
2.3388;1;1.788;1.788;0.5;0
2.3396;1;1.79;1.79;0.5;0
2.3403;1;1.792;1.792;0.5;0
2.341;1;1.794;1.794;0.5;0
2.3417;1;1.796;1.796;0.5;0
2.3424;1;1.798;1.798;0.5;0
2.3431;1;1.8;1.8;0.5;0
2.3438;1;1.802;1.802;0.5;0
2.3445;1;1.804;1.804;0.5;0
2.3451;1;1.806;1.806;0.5;0
2.3458;1;1.808;1.808;0.5;0
2.3465;1;1.81;1.81;0.5;0
2.3472;1;1.812;1.812;0.5;0
2.3479;1;1.814;1.814;0.5;0
2.3485;1;1.816;1.816;0.5;0
2.3492;1;1.818;1.818;0.5;0
2.3498;1;1.82;1.82;0.5;0
2.3504;1;1.822;1.822;0.5;0
2.351;1;1.824;1.824;0.5;0
2.3516;1;1.826;1.826;0.5;0
2.3522;1;1.828;1.828;0.5;0
2.3528;1;1.83;1.83;0.5;0
2.3534;1;1.832;1.832;0.5;0
2.354;1;1.834;1.834;0.5;0
2.3546;1;1.836;1.836;0.5;0
2.3552;1;1.838;1.838;0.5;0
2.3558;1;1.84;1.84;0.5;0
2.3565;1;1.842;1.842;0.5;0
2.357;1;1.844;1.844;0.5;0
2.3575;1;1.846;1.846;0.5;0
2.358;1;1.848;1.848;0.5;0
2.3586;1;1.85;1.85;0.5;0
2.3591;1;1.852;1.852;0.5;0
2.3596;1;1.854;1.854;0.5;0
2.3601;1;1.856;1.856;0.5;0
2.3607;1;1.858;1.858;0.5;0
2.3612;1;1.86;1.86;0.5;0
2.3618;1;1.862;1.862;0.5;0
2.3623;1;1.864;1.864;0.5;0
2.3628;1;1.866;1.866;0.5;0
2.3632;1;1.868;1.868;0.5;0
2.3637;1;1.87;1.87;0.5;0
2.3642;1;1.872;1.872;0.5;0
2.3646;1;1.874;1.874;0.5;0
2.3651;1;1.876;1.876;0.5;0
2.3656;1;1.878;1.878;0.5;0
2.366;1;1.88;1.88;0.5;0
2.3665;1;1.882;1.882;0.5;0
2.3669;1;1.884;1.884;0.5;0
2.3673;1;1.886;1.886;0.5;0
2.3677;1;1.888;1.888;0.5;0
2.3681;1;1.89;1.89;0.5;0
2.3685;1;1.892;1.892;0.5;0
2.3689;1;1.894;1.894;0.5;0
2.3693;1;1.896;1.896;0.5;0
2.3697;1;1.898;1.898;0.5;0
2.3701;1;1.9;1.9;0.5;0
2.3704;1;1.902;1.902;0.5;0
2.3708;1;1.904;1.904;0.5;0
2.3711;1;1.906;1.906;0.5;0
2.3714;1;1.908;1.908;0.5;0
2.3717;1;1.91;1.91;0.5;0
2.3721;1;1.912;1.912;0.5;0
2.3724;1;1.914;1.914;0.5;0
2.3727;1;1.916;1.916;0.5;0
2.373;1;1.918;1.918;0.5;0
2.3733;1;1.92;1.92;0.5;0
2.3736;1;1.922;1.922;0.5;0
2.3739;1;1.924;1.924;0.5;0
2.3742;1;1.926;1.926;0.5;0
2.3745;1;1.928;1.928;0.5;0
2.3748;1;1.93;1.93;0.5;0
2.3751;1;1.932;1.932;0.5;0
2.3754;1;1.934;1.934;0.5;0
2.3756;1;1.936;1.936;0.5;0
2.3758;1;1.938;1.938;0.5;0
2.376;1;1.94;1.94;0.5;0
2.3763;1;1.942;1.942;0.5;0
2.3765;1;1.944;1.944;0.5;0
2.3768;1;1.946;1.946;0.5;0
2.377;1;1.948;1.948;0.5;0
2.3771;1;1.95;1.95;0.5;0
2.3773;1;1.952;1.952;0.5;0
2.3774;1;1.954;1.954;0.5;0
2.3776;1;1.956;1.956;0.5;0
2.3777;1;1.958;1.958;0.5;0
2.3779;1;1.96;1.96;0.5;0
2.378;1;1.962;1.962;0.5;0
2.3782;1;1.964;1.964;0.5;0
2.3783;1;1.966;1.966;0.5;0
2.3784;1;1.968;1.968;0.5;0
2.3786;1;1.97;1.97;0.5;0
2.3787;1;1.972;1.972;0.5;0
2.3788;1;1.974;1.974;0.5;0
2.3789;1;1.976;1.976;0.5;0
2.379;1;1.978;1.978;0.5;0
2.3791;1;1.98;1.98;0.5;0
2.3792;1;1.982;1.982;0.5;0
2.3793;1;1.984;1.984;0.5;0
2.3794;1;1.986;1.986;0.5;0
2.3794;1;1.988;1.988;0.5;0
2.3794;1;1.99;1.99;0.5;0
2.3794;1;1.992;1.992;0.5;0
2.3795;1;1.994;1.994;0.5;0
2.3795;1;1.996;1.996;0.5;0
2.3795;1;1.998;1.998;0.5;0
2.3795;1;2;2;0.5;0


==> images/data/y_h15.csv <==
"f";"vtkValidPointMask";"arc_length";"X";"Points:1";"Points:2"
1;1;0;0;0.5;0
1;1;0.002;0.002;0.5;0
1.0001;1;0.004;0.004;0.5;0
1.0001;1;0.006;0.006;0.5;0
1.0001;1;0.008;0.008;0.5;0
1.0002;1;0.01;0.01;0.5;0
1.0002;1;0.012;0.012;0.5;0
1.0002;1;0.014;0.014;0.5;0
1.0003;1;0.016;0.016;0.5;0
1.0003;1;0.018;0.018;0.5;0
1.0004;1;0.02;0.02;0.5;0
1.0004;1;0.022;0.022;0.5;0
1.0004;1;0.024;0.024;0.5;0
1.0005;1;0.026;0.026;0.5;0
1.0005;1;0.028;0.028;0.5;0
1.0005;1;0.03;0.03;0.5;0
1.0006;1;0.032;0.032;0.5;0
1.0006;1;0.034;0.034;0.5;0
1.0006;1;0.036;0.036;0.5;0
1.0007;1;0.038;0.038;0.5;0
1.0007;1;0.04;0.04;0.5;0
1.0008;1;0.042;0.042;0.5;0
1.0008;1;0.044;0.044;0.5;0
1.0008;1;0.046;0.046;0.5;0
1.0009;1;0.048;0.048;0.5;0
1.0009;1;0.05;0.05;0.5;0
1.001;1;0.052;0.052;0.5;0
1.001;1;0.054;0.054;0.5;0
1.001;1;0.056;0.056;0.5;0
1.0011;1;0.058;0.058;0.5;0
1.0011;1;0.06;0.06;0.5;0
1.0012;1;0.062;0.062;0.5;0
1.0012;1;0.064;0.064;0.5;0
1.0012;1;0.066;0.066;0.5;0
1.0013;1;0.068;0.068;0.5;0
1.0013;1;0.07;0.07;0.5;0
1.0014;1;0.072;0.072;0.5;0
1.0014;1;0.074;0.074;0.5;0
1.0014;1;0.076;0.076;0.5;0
1.0015;1;0.078;0.078;0.5;0
1.0015;1;0.08;0.08;0.5;0
1.0016;1;0.082;0.082;0.5;0
1.0016;1;0.084;0.084;0.5;0
1.0017;1;0.086;0.086;0.5;0
1.0017;1;0.088;0.088;0.5;0
1.0018;1;0.09;0.09;0.5;0
1.0018;1;0.092;0.092;0.5;0
1.0019;1;0.094;0.094;0.5;0
1.0019;1;0.096;0.096;0.5;0
1.0019;1;0.098;0.098;0.5;0
1.002;1;0.1;0.1;0.5;0
1.002;1;0.102;0.102;0.5;0
1.0021;1;0.104;0.104;0.5;0
1.0021;1;0.106;0.106;0.5;0
1.0022;1;0.108;0.108;0.5;0
1.0022;1;0.11;0.11;0.5;0
1.0023;1;0.112;0.112;0.5;0
1.0023;1;0.114;0.114;0.5;0
1.0024;1;0.116;0.116;0.5;0
1.0024;1;0.118;0.118;0.5;0
1.0025;1;0.12;0.12;0.5;0
1.0025;1;0.122;0.122;0.5;0
1.0026;1;0.124;0.124;0.5;0
1.0026;1;0.126;0.126;0.5;0
1.0027;1;0.128;0.128;0.5;0
1.0027;1;0.13;0.13;0.5;0
1.0028;1;0.132;0.132;0.5;0
1.0028;1;0.134;0.134;0.5;0
1.0029;1;0.136;0.136;0.5;0
1.0029;1;0.138;0.138;0.5;0
1.003;1;0.14;0.14;0.5;0
1.0031;1;0.142;0.142;0.5;0
1.0031;1;0.144;0.144;0.5;0
1.0032;1;0.146;0.146;0.5;0
1.0032;1;0.148;0.148;0.5;0
1.0033;1;0.15;0.15;0.5;0
1.0033;1;0.152;0.152;0.5;0
1.0034;1;0.154;0.154;0.5;0
1.0034;1;0.156;0.156;0.5;0
1.0035;1;0.158;0.158;0.5;0
1.0036;1;0.16;0.16;0.5;0
1.0036;1;0.162;0.162;0.5;0
1.0037;1;0.164;0.164;0.5;0
1.0037;1;0.166;0.166;0.5;0
1.0038;1;0.168;0.168;0.5;0
1.0039;1;0.17;0.17;0.5;0
1.0039;1;0.172;0.172;0.5;0
1.004;1;0.174;0.174;0.5;0
1.004;1;0.176;0.176;0.5;0
1.0041;1;0.178;0.178;0.5;0
1.0042;1;0.18;0.18;0.5;0
1.0042;1;0.182;0.182;0.5;0
1.0043;1;0.184;0.184;0.5;0
1.0044;1;0.186;0.186;0.5;0
1.0044;1;0.188;0.188;0.5;0
1.0045;1;0.19;0.19;0.5;0
1.0046;1;0.192;0.192;0.5;0
1.0046;1;0.194;0.194;0.5;0
1.0047;1;0.196;0.196;0.5;0
1.0048;1;0.198;0.198;0.5;0
1.0048;1;0.2;0.2;0.5;0
1.0049;1;0.202;0.202;0.5;0
1.005;1;0.204;0.204;0.5;0
1.005;1;0.206;0.206;0.5;0
1.0051;1;0.208;0.208;0.5;0
1.0052;1;0.21;0.21;0.5;0
1.0053;1;0.212;0.212;0.5;0
1.0053;1;0.214;0.214;0.5;0
1.0054;1;0.216;0.216;0.5;0
1.0055;1;0.218;0.218;0.5;0
1.0056;1;0.22;0.22;0.5;0
1.0056;1;0.222;0.222;0.5;0
1.0057;1;0.224;0.224;0.5;0
1.0058;1;0.226;0.226;0.5;0
1.0058;1;0.228;0.228;0.5;0
1.0059;1;0.23;0.23;0.5;0
1.006;1;0.232;0.232;0.5;0
1.0061;1;0.234;0.234;0.5;0
1.0062;1;0.236;0.236;0.5;0
1.0062;1;0.238;0.238;0.5;0
1.0063;1;0.24;0.24;0.5;0
1.0064;1;0.242;0.242;0.5;0
1.0065;1;0.244;0.244;0.5;0
1.0066;1;0.246;0.246;0.5;0
1.0066;1;0.248;0.248;0.5;0
1.0067;1;0.25;0.25;0.5;0
1.0068;1;0.252;0.252;0.5;0
1.0069;1;0.254;0.254;0.5;0
1.007;1;0.256;0.256;0.5;0
1.0071;1;0.258;0.258;0.5;0
1.0072;1;0.26;0.26;0.5;0
1.0072;1;0.262;0.262;0.5;0
1.0073;1;0.264;0.264;0.5;0
1.0074;1;0.266;0.266;0.5;0
1.0075;1;0.268;0.268;0.5;0
1.0076;1;0.27;0.27;0.5;0
1.0077;1;0.272;0.272;0.5;0
1.0078;1;0.274;0.274;0.5;0
1.0079;1;0.276;0.276;0.5;0
1.008;1;0.278;0.278;0.5;0
1.0081;1;0.28;0.28;0.5;0
1.0082;1;0.282;0.282;0.5;0
1.0083;1;0.284;0.284;0.5;0
1.0084;1;0.286;0.286;0.5;0
1.0085;1;0.288;0.288;0.5;0
1.0086;1;0.29;0.29;0.5;0
1.0087;1;0.292;0.292;0.5;0
1.0088;1;0.294;0.294;0.5;0
1.0089;1;0.296;0.296;0.5;0
1.009;1;0.298;0.298;0.5;0
1.0091;1;0.3;0.3;0.5;0
1.0092;1;0.302;0.302;0.5;0
1.0093;1;0.304;0.304;0.5;0
1.0094;1;0.306;0.306;0.5;0
1.0095;1;0.308;0.308;0.5;0
1.0096;1;0.31;0.31;0.5;0
1.0097;1;0.312;0.312;0.5;0
1.0098;1;0.314;0.314;0.5;0
1.0099;1;0.316;0.316;0.5;0
1.01;1;0.318;0.318;0.5;0
1.0101;1;0.32;0.32;0.5;0
1.0103;1;0.322;0.322;0.5;0
1.0104;1;0.324;0.324;0.5;0
1.0105;1;0.326;0.326;0.5;0
1.0106;1;0.328;0.328;0.5;0
1.0107;1;0.33;0.33;0.5;0
1.0108;1;0.332;0.332;0.5;0
1.011;1;0.334;0.334;0.5;0
1.0111;1;0.336;0.336;0.5;0
1.0112;1;0.338;0.338;0.5;0
1.0113;1;0.34;0.34;0.5;0
1.0115;1;0.342;0.342;0.5;0
1.0116;1;0.344;0.344;0.5;0
1.0117;1;0.346;0.346;0.5;0
1.0118;1;0.348;0.348;0.5;0
1.012;1;0.35;0.35;0.5;0
1.0121;1;0.352;0.352;0.5;0
1.0122;1;0.354;0.354;0.5;0
1.0124;1;0.356;0.356;0.5;0
1.0125;1;0.358;0.358;0.5;0
1.0126;1;0.36;0.36;0.5;0
1.0127;1;0.362;0.362;0.5;0
1.0129;1;0.364;0.364;0.5;0
1.013;1;0.366;0.366;0.5;0
1.0132;1;0.368;0.368;0.5;0
1.0133;1;0.37;0.37;0.5;0
1.0134;1;0.372;0.372;0.5;0
1.0136;1;0.374;0.374;0.5;0
1.0137;1;0.376;0.376;0.5;0
1.0139;1;0.378;0.378;0.5;0
1.014;1;0.38;0.38;0.5;0
1.0142;1;0.382;0.382;0.5;0
1.0143;1;0.384;0.384;0.5;0
1.0145;1;0.386;0.386;0.5;0
1.0146;1;0.388;0.388;0.5;0
1.0148;1;0.39;0.39;0.5;0
1.0149;1;0.392;0.392;0.5;0
1.0151;1;0.394;0.394;0.5;0
1.0152;1;0.396;0.396;0.5;0
1.0154;1;0.398;0.398;0.5;0
1.0156;1;0.4;0.4;0.5;0
1.0157;1;0.402;0.402;0.5;0
1.0159;1;0.404;0.404;0.5;0
1.016;1;0.406;0.406;0.5;0
1.0162;1;0.408;0.408;0.5;0
1.0164;1;0.41;0.41;0.5;0
1.0166;1;0.412;0.412;0.5;0
1.0167;1;0.414;0.414;0.5;0
1.0169;1;0.416;0.416;0.5;0
1.0171;1;0.418;0.418;0.5;0
1.0172;1;0.42;0.42;0.5;0
1.0174;1;0.422;0.422;0.5;0
1.0176;1;0.424;0.424;0.5;0
1.0178;1;0.426;0.426;0.5;0
1.018;1;0.428;0.428;0.5;0
1.0181;1;0.43;0.43;0.5;0
1.0183;1;0.432;0.432;0.5;0
1.0185;1;0.434;0.434;0.5;0
1.0187;1;0.436;0.436;0.5;0
1.0189;1;0.438;0.438;0.5;0
1.0191;1;0.44;0.44;0.5;0
1.0192;1;0.442;0.442;0.5;0
1.0194;1;0.444;0.444;0.5;0
1.0196;1;0.446;0.446;0.5;0
1.0198;1;0.448;0.448;0.5;0
1.0201;1;0.45;0.45;0.5;0
1.0203;1;0.452;0.452;0.5;0
1.0205;1;0.454;0.454;0.5;0
1.0207;1;0.456;0.456;0.5;0
1.0209;1;0.458;0.458;0.5;0
1.0211;1;0.46;0.46;0.5;0
1.0213;1;0.462;0.462;0.5;0
1.0215;1;0.464;0.464;0.5;0
1.0217;1;0.466;0.466;0.5;0
1.0219;1;0.468;0.468;0.5;0
1.0221;1;0.47;0.47;0.5;0
1.0223;1;0.472;0.472;0.5;0
1.0226;1;0.474;0.474;0.5;0
1.0228;1;0.476;0.476;0.5;0
1.023;1;0.478;0.478;0.5;0
1.0232;1;0.48;0.48;0.5;0
1.0235;1;0.482;0.482;0.5;0
1.0237;1;0.484;0.484;0.5;0
1.0239;1;0.486;0.486;0.5;0
1.0242;1;0.488;0.488;0.5;0
1.0244;1;0.49;0.49;0.5;0
1.0247;1;0.492;0.492;0.5;0
1.0249;1;0.494;0.494;0.5;0
1.0251;1;0.496;0.496;0.5;0
1.0254;1;0.498;0.498;0.5;0
1.0256;1;0.5;0.5;0.5;0
1.0259;1;0.502;0.502;0.5;0
1.0261;1;0.504;0.504;0.5;0
1.0264;1;0.506;0.506;0.5;0
1.0267;1;0.508;0.508;0.5;0
1.0269;1;0.51;0.51;0.5;0
1.0272;1;0.512;0.512;0.5;0
1.0275;1;0.514;0.514;0.5;0
1.0277;1;0.516;0.516;0.5;0
1.028;1;0.518;0.518;0.5;0
1.0282;1;0.52;0.52;0.5;0
1.0285;1;0.522;0.522;0.5;0
1.0288;1;0.524;0.524;0.5;0
1.0291;1;0.526;0.526;0.5;0
1.0294;1;0.528;0.528;0.5;0
1.0296;1;0.53;0.53;0.5;0
1.0299;1;0.532;0.532;0.5;0
1.0302;1;0.534;0.534;0.5;0
1.0305;1;0.536;0.536;0.5;0
1.0308;1;0.538;0.538;0.5;0
1.0311;1;0.54;0.54;0.5;0
1.0314;1;0.542;0.542;0.5;0
1.0317;1;0.544;0.544;0.5;0
1.032;1;0.546;0.546;0.5;0
1.0323;1;0.548;0.548;0.5;0
1.0326;1;0.55;0.55;0.5;0
1.0329;1;0.552;0.552;0.5;0
1.0332;1;0.554;0.554;0.5;0
1.0336;1;0.556;0.556;0.5;0
1.0339;1;0.558;0.558;0.5;0
1.0342;1;0.56;0.56;0.5;0
1.0345;1;0.562;0.562;0.5;0
1.0349;1;0.564;0.564;0.5;0
1.0352;1;0.566;0.566;0.5;0
1.0355;1;0.568;0.568;0.5;0
1.0359;1;0.57;0.57;0.5;0
1.0362;1;0.572;0.572;0.5;0
1.0366;1;0.574;0.574;0.5;0
1.0369;1;0.576;0.576;0.5;0
1.0373;1;0.578;0.578;0.5;0
1.0376;1;0.58;0.58;0.5;0
1.038;1;0.582;0.582;0.5;0
1.0384;1;0.584;0.584;0.5;0
1.0387;1;0.586;0.586;0.5;0
1.0391;1;0.588;0.588;0.5;0
1.0394;1;0.59;0.59;0.5;0
1.0398;1;0.592;0.592;0.5;0
1.0402;1;0.594;0.594;0.5;0
1.0406;1;0.596;0.596;0.5;0
1.041;1;0.598;0.598;0.5;0
1.0414;1;0.6;0.6;0.5;0
1.0418;1;0.602;0.602;0.5;0
1.0422;1;0.604;0.604;0.5;0
1.0425;1;0.606;0.606;0.5;0
1.0429;1;0.608;0.608;0.5;0
1.0433;1;0.61;0.61;0.5;0
1.0437;1;0.612;0.612;0.5;0
1.0441;1;0.614;0.614;0.5;0
1.0445;1;0.616;0.616;0.5;0
1.045;1;0.618;0.618;0.5;0
1.0454;1;0.62;0.62;0.5;0
1.0458;1;0.622;0.622;0.5;0
1.0463;1;0.624;0.624;0.5;0
1.0467;1;0.626;0.626;0.5;0
1.0471;1;0.628;0.628;0.5;0
1.0476;1;0.63;0.63;0.5;0
1.048;1;0.632;0.632;0.5;0
1.0485;1;0.634;0.634;0.5;0
1.0489;1;0.636;0.636;0.5;0
1.0493;1;0.638;0.638;0.5;0
1.0498;1;0.64;0.64;0.5;0
1.0503;1;0.642;0.642;0.5;0
1.0507;1;0.644;0.644;0.5;0
1.0512;1;0.646;0.646;0.5;0
1.0517;1;0.648;0.648;0.5;0
1.0522;1;0.65;0.65;0.5;0
1.0527;1;0.652;0.652;0.5;0
1.0531;1;0.654;0.654;0.5;0
1.0536;1;0.656;0.656;0.5;0
1.0541;1;0.658;0.658;0.5;0
1.0546;1;0.66;0.66;0.5;0
1.0551;1;0.662;0.662;0.5;0
1.0557;1;0.664;0.664;0.5;0
1.0562;1;0.666;0.666;0.5;0
1.0567;1;0.668;0.668;0.5;0
1.0572;1;0.67;0.67;0.5;0
1.0578;1;0.672;0.672;0.5;0
1.0583;1;0.674;0.674;0.5;0
1.0588;1;0.676;0.676;0.5;0
1.0593;1;0.678;0.678;0.5;0
1.0599;1;0.68;0.68;0.5;0
1.0604;1;0.682;0.682;0.5;0
1.061;1;0.684;0.684;0.5;0
1.0616;1;0.686;0.686;0.5;0
1.0621;1;0.688;0.688;0.5;0
1.0627;1;0.69;0.69;0.5;0
1.0633;1;0.692;0.692;0.5;0
1.0638;1;0.694;0.694;0.5;0
1.0644;1;0.696;0.696;0.5;0
1.0649;1;0.698;0.698;0.5;0
1.0655;1;0.7;0.7;0.5;0
1.0661;1;0.702;0.702;0.5;0
1.0668;1;0.704;0.704;0.5;0
1.0674;1;0.706;0.706;0.5;0
1.068;1;0.708;0.708;0.5;0
1.0686;1;0.71;0.71;0.5;0
1.0693;1;0.712;0.712;0.5;0
1.0699;1;0.714;0.714;0.5;0
1.0705;1;0.716;0.716;0.5;0
1.0711;1;0.718;0.718;0.5;0
1.0718;1;0.72;0.72;0.5;0
1.0724;1;0.722;0.722;0.5;0
1.0731;1;0.724;0.724;0.5;0
1.0738;1;0.726;0.726;0.5;0
1.0745;1;0.728;0.728;0.5;0
1.0751;1;0.73;0.73;0.5;0
1.0758;1;0.732;0.732;0.5;0
1.0765;1;0.734;0.734;0.5;0
1.0772;1;0.736;0.736;0.5;0
1.0778;1;0.738;0.738;0.5;0
1.0785;1;0.74;0.74;0.5;0
1.0792;1;0.742;0.742;0.5;0
1.0799;1;0.744;0.744;0.5;0
1.0806;1;0.746;0.746;0.5;0
1.0814;1;0.748;0.748;0.5;0
1.0821;1;0.75;0.75;0.5;0
1.0828;1;0.752;0.752;0.5;0
1.0836;1;0.754;0.754;0.5;0
1.0843;1;0.756;0.756;0.5;0
1.0851;1;0.758;0.758;0.5;0
1.0858;1;0.76;0.76;0.5;0
1.0866;1;0.762;0.762;0.5;0
1.0873;1;0.764;0.764;0.5;0
1.0881;1;0.766;0.766;0.5;0
1.0889;1;0.768;0.768;0.5;0
1.0897;1;0.77;0.77;0.5;0
1.0905;1;0.772;0.772;0.5;0
1.0913;1;0.774;0.774;0.5;0
1.0921;1;0.776;0.776;0.5;0
1.0929;1;0.778;0.778;0.5;0
1.0937;1;0.78;0.78;0.5;0
1.0946;1;0.782;0.782;0.5;0
1.0954;1;0.784;0.784;0.5;0
1.0963;1;0.786;0.786;0.5;0
1.0971;1;0.788;0.788;0.5;0
1.098;1;0.79;0.79;0.5;0
1.0988;1;0.792;0.792;0.5;0
1.0997;1;0.794;0.794;0.5;0
1.1005;1;0.796;0.796;0.5;0
1.1014;1;0.798;0.798;0.5;0
1.1023;1;0.8;0.8;0.5;0
1.1033;1;0.802;0.802;0.5;0
1.1042;1;0.804;0.804;0.5;0
1.1051;1;0.806;0.806;0.5;0
1.106;1;0.808;0.808;0.5;0
1.1069;1;0.81;0.81;0.5;0
1.1078;1;0.812;0.812;0.5;0
1.1087;1;0.814;0.814;0.5;0
1.1097;1;0.816;0.816;0.5;0
1.1106;1;0.818;0.818;0.5;0
1.1116;1;0.82;0.82;0.5;0
1.1125;1;0.822;0.822;0.5;0
1.1135;1;0.824;0.824;0.5;0
1.1145;1;0.826;0.826;0.5;0
1.1155;1;0.828;0.828;0.5;0
1.1165;1;0.83;0.83;0.5;0
1.1175;1;0.832;0.832;0.5;0
1.1185;1;0.834;0.834;0.5;0
1.1195;1;0.836;0.836;0.5;0
1.1205;1;0.838;0.838;0.5;0
1.1216;1;0.84;0.84;0.5;0
1.1227;1;0.842;0.842;0.5;0
1.1237;1;0.844;0.844;0.5;0
1.1248;1;0.846;0.846;0.5;0
1.1258;1;0.848;0.848;0.5;0
1.1269;1;0.85;0.85;0.5;0
1.128;1;0.852;0.852;0.5;0
1.129;1;0.854;0.854;0.5;0
1.1302;1;0.856;0.856;0.5;0
1.1313;1;0.858;0.858;0.5;0
1.1324;1;0.86;0.86;0.5;0
1.1336;1;0.862;0.862;0.5;0
1.1347;1;0.864;0.864;0.5;0
1.1358;1;0.866;0.866;0.5;0
1.1369;1;0.868;0.868;0.5;0
1.1381;1;0.87;0.87;0.5;0
1.1392;1;0.872;0.872;0.5;0
1.1404;1;0.874;0.874;0.5;0
1.1416;1;0.876;0.876;0.5;0
1.1428;1;0.878;0.878;0.5;0
1.144;1;0.88;0.88;0.5;0
1.1452;1;0.882;0.882;0.5;0
1.1464;1;0.884;0.884;0.5;0
1.1476;1;0.886;0.886;0.5;0
1.1488;1;0.888;0.888;0.5;0
1.15;1;0.89;0.89;0.5;0
1.1513;1;0.892;0.892;0.5;0
1.1525;1;0.894;0.894;0.5;0
1.1538;1;0.896;0.896;0.5;0
1.1551;1;0.898;0.898;0.5;0
1.1564;1;0.9;0.9;0.5;0
1.1577;1;0.902;0.902;0.5;0
1.159;1;0.904;0.904;0.5;0
1.1603;1;0.906;0.906;0.5;0
1.1616;1;0.908;0.908;0.5;0
1.1629;1;0.91;0.91;0.5;0
1.1642;1;0.912;0.912;0.5;0
1.1656;1;0.914;0.914;0.5;0
1.167;1;0.916;0.916;0.5;0
1.1684;1;0.918;0.918;0.5;0
1.1697;1;0.92;0.92;0.5;0
1.1711;1;0.922;0.922;0.5;0
1.1725;1;0.924;0.924;0.5;0
1.1739;1;0.926;0.926;0.5;0
1.1753;1;0.928;0.928;0.5;0
1.1767;1;0.93;0.93;0.5;0
1.1782;1;0.932;0.932;0.5;0
1.1796;1;0.934;0.934;0.5;0
1.1811;1;0.936;0.936;0.5;0
1.1825;1;0.938;0.938;0.5;0
1.1839;1;0.94;0.94;0.5;0
1.1854;1;0.942;0.942;0.5;0
1.1869;1;0.944;0.944;0.5;0
1.1884;1;0.946;0.946;0.5;0
1.1899;1;0.948;0.948;0.5;0
1.1915;1;0.95;0.95;0.5;0
1.193;1;0.952;0.952;0.5;0
1.1946;1;0.954;0.954;0.5;0
1.1961;1;0.956;0.956;0.5;0
1.1977;1;0.958;0.958;0.5;0
1.1992;1;0.96;0.96;0.5;0
1.2008;1;0.962;0.962;0.5;0
1.2023;1;0.964;0.964;0.5;0
1.2039;1;0.966;0.966;0.5;0
1.2055;1;0.968;0.968;0.5;0
1.2071;1;0.97;0.97;0.5;0
1.2087;1;0.972;0.972;0.5;0
1.2104;1;0.974;0.974;0.5;0
1.2121;1;0.976;0.976;0.5;0
1.2138;1;0.978;0.978;0.5;0
1.2155;1;0.98;0.98;0.5;0
1.2172;1;0.982;0.982;0.5;0
1.2189;1;0.984;0.984;0.5;0
1.2206;1;0.986;0.986;0.5;0
1.2223;1;0.988;0.988;0.5;0
1.224;1;0.99;0.99;0.5;0
1.2257;1;0.992;0.992;0.5;0
1.2274;1;0.994;0.994;0.5;0
1.2291;1;0.996;0.996;0.5;0
1.2308;1;0.998;0.998;0.5;0
1.2325;1;1;1;0.5;0
1.2343;1;1.002;1.002;0.5;0
1.2361;1;1.004;1.004;0.5;0
1.238;1;1.006;1.006;0.5;0
1.2398;1;1.008;1.008;0.5;0
1.2416;1;1.01;1.01;0.5;0
1.2434;1;1.012;1.012;0.5;0
1.2453;1;1.014;1.014;0.5;0
1.2471;1;1.016;1.016;0.5;0
1.2489;1;1.018;1.018;0.5;0
1.2508;1;1.02;1.02;0.5;0
1.2527;1;1.022;1.022;0.5;0
1.2546;1;1.024;1.024;0.5;0
1.2565;1;1.026;1.026;0.5;0
1.2585;1;1.028;1.028;0.5;0
1.2604;1;1.03;1.03;0.5;0
1.2623;1;1.032;1.032;0.5;0
1.2643;1;1.034;1.034;0.5;0
1.2662;1;1.036;1.036;0.5;0
1.2681;1;1.038;1.038;0.5;0
1.2701;1;1.04;1.04;0.5;0
1.2721;1;1.042;1.042;0.5;0
1.2741;1;1.044;1.044;0.5;0
1.2761;1;1.046;1.046;0.5;0
1.2782;1;1.048;1.048;0.5;0
1.2802;1;1.05;1.05;0.5;0
1.2822;1;1.052;1.052;0.5;0
1.2842;1;1.054;1.054;0.5;0
1.2863;1;1.056;1.056;0.5;0
1.2884;1;1.058;1.058;0.5;0
1.2905;1;1.06;1.06;0.5;0
1.2926;1;1.062;1.062;0.5;0
1.2946;1;1.064;1.064;0.5;0
1.2967;1;1.066;1.066;0.5;0
1.2988;1;1.068;1.068;0.5;0
1.3009;1;1.07;1.07;0.5;0
1.3031;1;1.072;1.072;0.5;0
1.3053;1;1.074;1.074;0.5;0
1.3075;1;1.076;1.076;0.5;0
1.3097;1;1.078;1.078;0.5;0
1.3118;1;1.08;1.08;0.5;0
1.314;1;1.082;1.082;0.5;0
1.3162;1;1.084;1.084;0.5;0
1.3184;1;1.086;1.086;0.5;0
1.3207;1;1.088;1.088;0.5;0
1.3229;1;1.09;1.09;0.5;0
1.3252;1;1.092;1.092;0.5;0
1.3274;1;1.094;1.094;0.5;0
1.3297;1;1.096;1.096;0.5;0
1.3319;1;1.098;1.098;0.5;0
1.3342;1;1.1;1.1;0.5;0
1.3365;1;1.102;1.102;0.5;0
1.3388;1;1.104;1.104;0.5;0
1.3412;1;1.106;1.106;0.5;0
1.3435;1;1.108;1.108;0.5;0
1.3459;1;1.11;1.11;0.5;0
1.3483;1;1.112;1.112;0.5;0
1.3507;1;1.114;1.114;0.5;0
1.353;1;1.116;1.116;0.5;0
1.3554;1;1.118;1.118;0.5;0
1.3578;1;1.12;1.12;0.5;0
1.3602;1;1.122;1.122;0.5;0
1.3626;1;1.124;1.124;0.5;0
1.365;1;1.126;1.126;0.5;0
1.3674;1;1.128;1.128;0.5;0
1.3699;1;1.13;1.13;0.5;0
1.3724;1;1.132;1.132;0.5;0
1.3748;1;1.134;1.134;0.5;0
1.3773;1;1.136;1.136;0.5;0
1.3798;1;1.138;1.138;0.5;0
1.3822;1;1.14;1.14;0.5;0
1.3847;1;1.142;1.142;0.5;0
1.3872;1;1.144;1.144;0.5;0
1.3898;1;1.146;1.146;0.5;0
1.3923;1;1.148;1.148;0.5;0
1.3949;1;1.15;1.15;0.5;0
1.3975;1;1.152;1.152;0.5;0
1.4001;1;1.154;1.154;0.5;0
1.4027;1;1.156;1.156;0.5;0
1.4052;1;1.158;1.158;0.5;0
1.4078;1;1.16;1.16;0.5;0
1.4104;1;1.162;1.162;0.5;0
1.413;1;1.164;1.164;0.5;0
1.4156;1;1.166;1.166;0.5;0
1.4182;1;1.168;1.168;0.5;0
1.4209;1;1.17;1.17;0.5;0
1.4236;1;1.172;1.172;0.5;0
1.4262;1;1.174;1.174;0.5;0
1.4289;1;1.176;1.176;0.5;0
1.4316;1;1.178;1.178;0.5;0
1.4342;1;1.18;1.18;0.5;0
1.4369;1;1.182;1.182;0.5;0
1.4396;1;1.184;1.184;0.5;0
1.4424;1;1.186;1.186;0.5;0
1.4451;1;1.188;1.188;0.5;0
1.4478;1;1.19;1.19;0.5;0
1.4506;1;1.192;1.192;0.5;0
1.4534;1;1.194;1.194;0.5;0
1.4561;1;1.196;1.196;0.5;0
1.4589;1;1.198;1.198;0.5;0
1.4617;1;1.2;1.2;0.5;0
1.4645;1;1.202;1.202;0.5;0
1.4674;1;1.204;1.204;0.5;0
1.4702;1;1.206;1.206;0.5;0
1.473;1;1.208;1.208;0.5;0
1.4758;1;1.21;1.21;0.5;0
1.4786;1;1.212;1.212;0.5;0
1.4815;1;1.214;1.214;0.5;0
1.4844;1;1.216;1.216;0.5;0
1.4872;1;1.218;1.218;0.5;0
1.4901;1;1.22;1.22;0.5;0
1.4929;1;1.222;1.222;0.5;0
1.4958;1;1.224;1.224;0.5;0
1.4987;1;1.226;1.226;0.5;0
1.5016;1;1.228;1.228;0.5;0
1.5045;1;1.23;1.23;0.5;0
1.5074;1;1.232;1.232;0.5;0
1.5103;1;1.234;1.234;0.5;0
1.5133;1;1.236;1.236;0.5;0
1.5162;1;1.238;1.238;0.5;0
1.5192;1;1.24;1.24;0.5;0
1.5221;1;1.242;1.242;0.5;0
1.5251;1;1.244;1.244;0.5;0
1.528;1;1.246;1.246;0.5;0
1.531;1;1.248;1.248;0.5;0
1.534;1;1.25;1.25;0.5;0
1.5371;1;1.252;1.252;0.5;0
1.5401;1;1.254;1.254;0.5;0
1.5431;1;1.256;1.256;0.5;0
1.5461;1;1.258;1.258;0.5;0
1.5492;1;1.26;1.26;0.5;0
1.5522;1;1.262;1.262;0.5;0
1.5553;1;1.264;1.264;0.5;0
1.5583;1;1.266;1.266;0.5;0
1.5614;1;1.268;1.268;0.5;0
1.5644;1;1.27;1.27;0.5;0
1.5675;1;1.272;1.272;0.5;0
1.5705;1;1.274;1.274;0.5;0
1.5736;1;1.276;1.276;0.5;0
1.5767;1;1.278;1.278;0.5;0
1.5798;1;1.28;1.28;0.5;0
1.5829;1;1.282;1.282;0.5;0
1.586;1;1.284;1.284;0.5;0
1.5891;1;1.286;1.286;0.5;0
1.5923;1;1.288;1.288;0.5;0
1.5954;1;1.29;1.29;0.5;0
1.5986;1;1.292;1.292;0.5;0
1.6017;1;1.294;1.294;0.5;0
1.6049;1;1.296;1.296;0.5;0
1.608;1;1.298;1.298;0.5;0
1.6112;1;1.3;1.3;0.5;0
1.6143;1;1.302;1.302;0.5;0
1.6175;1;1.304;1.304;0.5;0
1.6207;1;1.306;1.306;0.5;0
1.6238;1;1.308;1.308;0.5;0
1.627;1;1.31;1.31;0.5;0
1.6302;1;1.312;1.312;0.5;0
1.6333;1;1.314;1.314;0.5;0
1.6365;1;1.316;1.316;0.5;0
1.6397;1;1.318;1.318;0.5;0
1.643;1;1.32;1.32;0.5;0
1.6462;1;1.322;1.322;0.5;0
1.6494;1;1.324;1.324;0.5;0
1.6526;1;1.326;1.326;0.5;0
1.6558;1;1.328;1.328;0.5;0
1.659;1;1.33;1.33;0.5;0
1.6622;1;1.332;1.332;0.5;0
1.6654;1;1.334;1.334;0.5;0
1.6686;1;1.336;1.336;0.5;0
1.6719;1;1.338;1.338;0.5;0
1.6751;1;1.34;1.34;0.5;0
1.6784;1;1.342;1.342;0.5;0
1.6816;1;1.344;1.344;0.5;0
1.6849;1;1.346;1.346;0.5;0
1.6882;1;1.348;1.348;0.5;0
1.6915;1;1.35;1.35;0.5;0
1.6948;1;1.352;1.352;0.5;0
1.698;1;1.354;1.354;0.5;0
1.7013;1;1.356;1.356;0.5;0
1.7046;1;1.358;1.358;0.5;0
1.7079;1;1.36;1.36;0.5;0
1.7111;1;1.362;1.362;0.5;0
1.7144;1;1.364;1.364;0.5;0
1.7177;1;1.366;1.366;0.5;0
1.721;1;1.368;1.368;0.5;0
1.7243;1;1.37;1.37;0.5;0
1.7276;1;1.372;1.372;0.5;0
1.7309;1;1.374;1.374;0.5;0
1.7342;1;1.376;1.376;0.5;0
1.7375;1;1.378;1.378;0.5;0
1.7407;1;1.38;1.38;0.5;0
1.744;1;1.382;1.382;0.5;0
1.7473;1;1.384;1.384;0.5;0
1.7506;1;1.386;1.386;0.5;0
1.7538;1;1.388;1.388;0.5;0
1.7571;1;1.39;1.39;0.5;0
1.7604;1;1.392;1.392;0.5;0
1.7637;1;1.394;1.394;0.5;0
1.7671;1;1.396;1.396;0.5;0
1.7704;1;1.398;1.398;0.5;0
1.7736;1;1.4;1.4;0.5;0
1.7769;1;1.402;1.402;0.5;0
1.7802;1;1.404;1.404;0.5;0
1.7835;1;1.406;1.406;0.5;0
1.7868;1;1.408;1.408;0.5;0
1.7901;1;1.41;1.41;0.5;0
1.7934;1;1.412;1.412;0.5;0
1.7967;1;1.414;1.414;0.5;0
1.8;1;1.416;1.416;0.5;0
1.8033;1;1.418;1.418;0.5;0
1.8066;1;1.42;1.42;0.5;0
1.8099;1;1.422;1.422;0.5;0
1.8132;1;1.424;1.424;0.5;0
1.8165;1;1.426;1.426;0.5;0
1.8199;1;1.428;1.428;0.5;0
1.8232;1;1.43;1.43;0.5;0
1.8264;1;1.432;1.432;0.5;0
1.8297;1;1.434;1.434;0.5;0
1.833;1;1.436;1.436;0.5;0
1.8363;1;1.438;1.438;0.5;0
1.8395;1;1.44;1.44;0.5;0
1.8428;1;1.442;1.442;0.5;0
1.8461;1;1.444;1.444;0.5;0
1.8493;1;1.446;1.446;0.5;0
1.8526;1;1.448;1.448;0.5;0
1.8559;1;1.45;1.45;0.5;0
1.8591;1;1.452;1.452;0.5;0
1.8624;1;1.454;1.454;0.5;0
1.8656;1;1.456;1.456;0.5;0
1.8689;1;1.458;1.458;0.5;0
1.8721;1;1.46;1.46;0.5;0
1.8753;1;1.462;1.462;0.5;0
1.8786;1;1.464;1.464;0.5;0
1.8818;1;1.466;1.466;0.5;0
1.885;1;1.468;1.468;0.5;0
1.8883;1;1.47;1.47;0.5;0
1.8915;1;1.472;1.472;0.5;0
1.8946;1;1.474;1.474;0.5;0
1.8978;1;1.476;1.476;0.5;0
1.901;1;1.478;1.478;0.5;0
1.9042;1;1.48;1.48;0.5;0
1.9074;1;1.482;1.482;0.5;0
1.9106;1;1.484;1.484;0.5;0
1.9137;1;1.486;1.486;0.5;0
1.9169;1;1.488;1.488;0.5;0
1.9201;1;1.49;1.49;0.5;0
1.9233;1;1.492;1.492;0.5;0
1.9264;1;1.494;1.494;0.5;0
1.9296;1;1.496;1.496;0.5;0
1.9327;1;1.498;1.498;0.5;0
1.9359;1;1.5;1.5;0.5;0
1.939;1;1.502;1.502;0.5;0
1.9421;1;1.504;1.504;0.5;0
1.9452;1;1.506;1.506;0.5;0
1.9484;1;1.508;1.508;0.5;0
1.9515;1;1.51;1.51;0.5;0
1.9546;1;1.512;1.512;0.5;0
1.9577;1;1.514;1.514;0.5;0
1.9608;1;1.516;1.516;0.5;0
1.9638;1;1.518;1.518;0.5;0
1.9668;1;1.52;1.52;0.5;0
1.9699;1;1.522;1.522;0.5;0
1.9729;1;1.524;1.524;0.5;0
1.9759;1;1.526;1.526;0.5;0
1.9789;1;1.528;1.528;0.5;0
1.9819;1;1.53;1.53;0.5;0
1.9849;1;1.532;1.532;0.5;0
1.9879;1;1.534;1.534;0.5;0
1.991;1;1.536;1.536;0.5;0
1.994;1;1.538;1.538;0.5;0
1.997;1;1.54;1.54;0.5;0
2;1;1.542;1.542;0.5;0
2.0029;1;1.544;1.544;0.5;0
2.0059;1;1.546;1.546;0.5;0
2.0088;1;1.548;1.548;0.5;0
2.0117;1;1.55;1.55;0.5;0
2.0147;1;1.552;1.552;0.5;0
2.0176;1;1.554;1.554;0.5;0
2.0206;1;1.556;1.556;0.5;0
2.0235;1;1.558;1.558;0.5;0
2.0265;1;1.56;1.56;0.5;0
2.0294;1;1.562;1.562;0.5;0
2.0324;1;1.564;1.564;0.5;0
2.0351;1;1.566;1.566;0.5;0
2.0379;1;1.568;1.568;0.5;0
2.0406;1;1.57;1.57;0.5;0
2.0434;1;1.572;1.572;0.5;0
2.0461;1;1.574;1.574;0.5;0
2.049;1;1.576;1.576;0.5;0
2.0519;1;1.578;1.578;0.5;0
2.0548;1;1.58;1.58;0.5;0
2.0576;1;1.582;1.582;0.5;0
2.0604;1;1.584;1.584;0.5;0
2.0631;1;1.586;1.586;0.5;0
2.0657;1;1.588;1.588;0.5;0
2.0685;1;1.59;1.59;0.5;0
2.0712;1;1.592;1.592;0.5;0
2.074;1;1.594;1.594;0.5;0
2.0767;1;1.596;1.596;0.5;0
2.0795;1;1.598;1.598;0.5;0
2.0822;1;1.6;1.6;0.5;0
2.085;1;1.602;1.602;0.5;0
2.0876;1;1.604;1.604;0.5;0
2.0902;1;1.606;1.606;0.5;0
2.0928;1;1.608;1.608;0.5;0
2.0954;1;1.61;1.61;0.5;0
2.0981;1;1.612;1.612;0.5;0
2.1007;1;1.614;1.614;0.5;0
2.1033;1;1.616;1.616;0.5;0
2.1058;1;1.618;1.618;0.5;0
2.1083;1;1.62;1.62;0.5;0
2.1109;1;1.622;1.622;0.5;0
2.1133;1;1.624;1.624;0.5;0
2.1158;1;1.626;1.626;0.5;0
2.1182;1;1.628;1.628;0.5;0
2.1207;1;1.63;1.63;0.5;0
2.1231;1;1.632;1.632;0.5;0
2.1256;1;1.634;1.634;0.5;0
2.128;1;1.636;1.636;0.5;0
2.1305;1;1.638;1.638;0.5;0
2.133;1;1.64;1.64;0.5;0
2.1355;1;1.642;1.642;0.5;0
2.1378;1;1.644;1.644;0.5;0
2.1402;1;1.646;1.646;0.5;0
2.1426;1;1.648;1.648;0.5;0
2.145;1;1.65;1.65;0.5;0
2.1473;1;1.652;1.652;0.5;0
2.1497;1;1.654;1.654;0.5;0
2.1521;1;1.656;1.656;0.5;0
2.1545;1;1.658;1.658;0.5;0
2.1569;1;1.66;1.66;0.5;0
2.1593;1;1.662;1.662;0.5;0
2.1617;1;1.664;1.664;0.5;0
2.164;1;1.666;1.666;0.5;0
2.1662;1;1.668;1.668;0.5;0
2.1683;1;1.67;1.67;0.5;0
2.1705;1;1.672;1.672;0.5;0
2.1727;1;1.674;1.674;0.5;0
2.1748;1;1.676;1.676;0.5;0
2.177;1;1.678;1.678;0.5;0
2.1792;1;1.68;1.68;0.5;0
2.1813;1;1.682;1.682;0.5;0
2.1835;1;1.684;1.684;0.5;0
2.1856;1;1.686;1.686;0.5;0
2.1878;1;1.688;1.688;0.5;0
2.19;1;1.69;1.69;0.5;0
2.1922;1;1.692;1.692;0.5;0
2.1942;1;1.694;1.694;0.5;0
2.1962;1;1.696;1.696;0.5;0
2.1982;1;1.698;1.698;0.5;0
2.2002;1;1.7;1.7;0.5;0
2.2023;1;1.702;1.702;0.5;0
2.2043;1;1.704;1.704;0.5;0
2.2063;1;1.706;1.706;0.5;0
2.2084;1;1.708;1.708;0.5;0
2.2104;1;1.71;1.71;0.5;0
2.2125;1;1.712;1.712;0.5;0
2.2145;1;1.714;1.714;0.5;0
2.2165;1;1.716;1.716;0.5;0
2.2184;1;1.718;1.718;0.5;0
2.2204;1;1.72;1.72;0.5;0
2.2223;1;1.722;1.722;0.5;0
2.2243;1;1.724;1.724;0.5;0
2.2262;1;1.726;1.726;0.5;0
2.228;1;1.728;1.728;0.5;0
2.2298;1;1.73;1.73;0.5;0
2.2316;1;1.732;1.732;0.5;0
2.2334;1;1.734;1.734;0.5;0
2.2352;1;1.736;1.736;0.5;0
2.237;1;1.738;1.738;0.5;0
2.2387;1;1.74;1.74;0.5;0
2.2405;1;1.742;1.742;0.5;0
2.2422;1;1.744;1.744;0.5;0
2.2438;1;1.746;1.746;0.5;0
2.2455;1;1.748;1.748;0.5;0
2.2472;1;1.75;1.75;0.5;0
2.2488;1;1.752;1.752;0.5;0
2.2505;1;1.754;1.754;0.5;0
2.2521;1;1.756;1.756;0.5;0
2.2539;1;1.758;1.758;0.5;0
2.2556;1;1.76;1.76;0.5;0
2.2572;1;1.762;1.762;0.5;0
2.2588;1;1.764;1.764;0.5;0
2.2604;1;1.766;1.766;0.5;0
2.262;1;1.768;1.768;0.5;0
2.2637;1;1.77;1.77;0.5;0
2.2653;1;1.772;1.772;0.5;0
2.2669;1;1.774;1.774;0.5;0
2.2685;1;1.776;1.776;0.5;0
2.2702;1;1.778;1.778;0.5;0
2.2716;1;1.78;1.78;0.5;0
2.273;1;1.782;1.782;0.5;0
2.2745;1;1.784;1.784;0.5;0
2.2759;1;1.786;1.786;0.5;0
2.2774;1;1.788;1.788;0.5;0
2.2788;1;1.79;1.79;0.5;0
2.2802;1;1.792;1.792;0.5;0
2.2816;1;1.794;1.794;0.5;0
2.283;1;1.796;1.796;0.5;0
2.2843;1;1.798;1.798;0.5;0
2.2856;1;1.8;1.8;0.5;0
2.287;1;1.802;1.802;0.5;0
2.2883;1;1.804;1.804;0.5;0
2.2896;1;1.806;1.806;0.5;0
2.2909;1;1.808;1.808;0.5;0
2.2922;1;1.81;1.81;0.5;0
2.2936;1;1.812;1.812;0.5;0
2.2949;1;1.814;1.814;0.5;0
2.2962;1;1.816;1.816;0.5;0
2.2975;1;1.818;1.818;0.5;0
2.2987;1;1.82;1.82;0.5;0
2.2999;1;1.822;1.822;0.5;0
2.301;1;1.824;1.824;0.5;0
2.3022;1;1.826;1.826;0.5;0
2.3033;1;1.828;1.828;0.5;0
2.3045;1;1.83;1.83;0.5;0
2.3056;1;1.832;1.832;0.5;0
2.3068;1;1.834;1.834;0.5;0
2.308;1;1.836;1.836;0.5;0
2.3091;1;1.838;1.838;0.5;0
2.3103;1;1.84;1.84;0.5;0
2.3115;1;1.842;1.842;0.5;0
2.3126;1;1.844;1.844;0.5;0
2.3136;1;1.846;1.846;0.5;0
2.3145;1;1.848;1.848;0.5;0
2.3155;1;1.85;1.85;0.5;0
2.3165;1;1.852;1.852;0.5;0
2.3175;1;1.854;1.854;0.5;0
2.3185;1;1.856;1.856;0.5;0
2.3196;1;1.858;1.858;0.5;0
2.3206;1;1.86;1.86;0.5;0
2.3217;1;1.862;1.862;0.5;0
2.3227;1;1.864;1.864;0.5;0
2.3237;1;1.866;1.866;0.5;0
2.3245;1;1.868;1.868;0.5;0
2.3254;1;1.87;1.87;0.5;0
2.3263;1;1.872;1.872;0.5;0
2.3272;1;1.874;1.874;0.5;0
2.3281;1;1.876;1.876;0.5;0
2.329;1;1.878;1.878;0.5;0
2.3299;1;1.88;1.88;0.5;0
2.3307;1;1.882;1.882;0.5;0
2.3315;1;1.884;1.884;0.5;0
2.3323;1;1.886;1.886;0.5;0
2.3331;1;1.888;1.888;0.5;0
2.3338;1;1.89;1.89;0.5;0
2.3346;1;1.892;1.892;0.5;0
2.3354;1;1.894;1.894;0.5;0
2.3361;1;1.896;1.896;0.5;0
2.3369;1;1.898;1.898;0.5;0
2.3376;1;1.9;1.9;0.5;0
2.3383;1;1.902;1.902;0.5;0
2.3389;1;1.904;1.904;0.5;0
2.3395;1;1.906;1.906;0.5;0
2.3401;1;1.908;1.908;0.5;0
2.3407;1;1.91;1.91;0.5;0
2.3414;1;1.912;1.912;0.5;0
2.342;1;1.914;1.914;0.5;0
2.3426;1;1.916;1.916;0.5;0
2.3432;1;1.918;1.918;0.5;0
2.3437;1;1.92;1.92;0.5;0
2.3442;1;1.922;1.922;0.5;0
2.3448;1;1.924;1.924;0.5;0
2.3454;1;1.926;1.926;0.5;0
2.3459;1;1.928;1.928;0.5;0
2.3465;1;1.93;1.93;0.5;0
2.3471;1;1.932;1.932;0.5;0
2.3476;1;1.934;1.934;0.5;0
2.348;1;1.936;1.936;0.5;0
2.3484;1;1.938;1.938;0.5;0
2.3489;1;1.94;1.94;0.5;0
2.3493;1;1.942;1.942;0.5;0
2.3498;1;1.944;1.944;0.5;0
2.3503;1;1.946;1.946;0.5;0
2.3507;1;1.948;1.948;0.5;0
2.351;1;1.95;1.95;0.5;0
2.3513;1;1.952;1.952;0.5;0
2.3515;1;1.954;1.954;0.5;0
2.3518;1;1.956;1.956;0.5;0
2.3521;1;1.958;1.958;0.5;0
2.3524;1;1.96;1.96;0.5;0
2.3526;1;1.962;1.962;0.5;0
2.3529;1;1.964;1.964;0.5;0
2.3532;1;1.966;1.966;0.5;0
2.3535;1;1.968;1.968;0.5;0
2.3537;1;1.97;1.97;0.5;0
2.3539;1;1.972;1.972;0.5;0
2.3541;1;1.974;1.974;0.5;0
2.3543;1;1.976;1.976;0.5;0
2.3545;1;1.978;1.978;0.5;0
2.3547;1;1.98;1.98;0.5;0
2.355;1;1.982;1.982;0.5;0
2.3551;1;1.984;1.984;0.5;0
2.3552;1;1.986;1.986;0.5;0
2.3552;1;1.988;1.988;0.5;0
2.3553;1;1.99;1.99;0.5;0
2.3553;1;1.992;1.992;0.5;0
2.3554;1;1.994;1.994;0.5;0
2.3554;1;1.996;1.996;0.5;0
2.3555;1;1.998;1.998;0.5;0
2.3555;1;2;2;0.5;0


==> images/data/y_h199.csv <==
"f";"vtkValidPointMask";"arc_length";"X";"Points:1";"Points:2"
1;1;0;0;0.5;0
1;1;0.002;0.002;0.5;0
1;1;0.004;0.004;0.5;0
1.0001;1;0.006;0.006;0.5;0
1.0001;1;0.008;0.008;0.5;0
1.0001;1;0.01;0.01;0.5;0
1.0001;1;0.012;0.012;0.5;0
1.0001;1;0.014;0.014;0.5;0
1.0001;1;0.016;0.016;0.5;0
1.0002;1;0.018;0.018;0.5;0
1.0002;1;0.02;0.02;0.5;0
1.0002;1;0.022;0.022;0.5;0
1.0002;1;0.024;0.024;0.5;0
1.0002;1;0.026;0.026;0.5;0
1.0002;1;0.028;0.028;0.5;0
1.0003;1;0.03;0.03;0.5;0
1.0003;1;0.032;0.032;0.5;0
1.0003;1;0.034;0.034;0.5;0
1.0003;1;0.036;0.036;0.5;0
1.0003;1;0.038;0.038;0.5;0
1.0004;1;0.04;0.04;0.5;0
1.0004;1;0.042;0.042;0.5;0
1.0004;1;0.044;0.044;0.5;0
1.0004;1;0.046;0.046;0.5;0
1.0004;1;0.048;0.048;0.5;0
1.0005;1;0.05;0.05;0.5;0
1.0005;1;0.052;0.052;0.5;0
1.0005;1;0.054;0.054;0.5;0
1.0005;1;0.056;0.056;0.5;0
1.0005;1;0.058;0.058;0.5;0
1.0006;1;0.06;0.06;0.5;0
1.0006;1;0.062;0.062;0.5;0
1.0006;1;0.064;0.064;0.5;0
1.0006;1;0.066;0.066;0.5;0
1.0006;1;0.068;0.068;0.5;0
1.0007;1;0.07;0.07;0.5;0
1.0007;1;0.072;0.072;0.5;0
1.0007;1;0.074;0.074;0.5;0
1.0007;1;0.076;0.076;0.5;0
1.0007;1;0.078;0.078;0.5;0
1.0008;1;0.08;0.08;0.5;0
1.0008;1;0.082;0.082;0.5;0
1.0008;1;0.084;0.084;0.5;0
1.0008;1;0.086;0.086;0.5;0
1.0009;1;0.088;0.088;0.5;0
1.0009;1;0.09;0.09;0.5;0
1.0009;1;0.092;0.092;0.5;0
1.0009;1;0.094;0.094;0.5;0
1.001;1;0.096;0.096;0.5;0
1.001;1;0.098;0.098;0.5;0
1.001;1;0.1;0.1;0.5;0
1.001;1;0.102;0.102;0.5;0
1.001;1;0.104;0.104;0.5;0
1.0011;1;0.106;0.106;0.5;0
1.0011;1;0.108;0.108;0.5;0
1.0011;1;0.11;0.11;0.5;0
1.0011;1;0.112;0.112;0.5;0
1.0012;1;0.114;0.114;0.5;0
1.0012;1;0.116;0.116;0.5;0
1.0012;1;0.118;0.118;0.5;0
1.0012;1;0.12;0.12;0.5;0
1.0013;1;0.122;0.122;0.5;0
1.0013;1;0.124;0.124;0.5;0
1.0013;1;0.126;0.126;0.5;0
1.0013;1;0.128;0.128;0.5;0
1.0014;1;0.13;0.13;0.5;0
1.0014;1;0.132;0.132;0.5;0
1.0014;1;0.134;0.134;0.5;0
1.0014;1;0.136;0.136;0.5;0
1.0015;1;0.138;0.138;0.5;0
1.0015;1;0.14;0.14;0.5;0
1.0015;1;0.142;0.142;0.5;0
1.0016;1;0.144;0.144;0.5;0
1.0016;1;0.146;0.146;0.5;0
1.0016;1;0.148;0.148;0.5;0
1.0016;1;0.15;0.15;0.5;0
1.0017;1;0.152;0.152;0.5;0
1.0017;1;0.154;0.154;0.5;0
1.0017;1;0.156;0.156;0.5;0
1.0018;1;0.158;0.158;0.5;0
1.0018;1;0.16;0.16;0.5;0
1.0018;1;0.162;0.162;0.5;0
1.0018;1;0.164;0.164;0.5;0
1.0019;1;0.166;0.166;0.5;0
1.0019;1;0.168;0.168;0.5;0
1.0019;1;0.17;0.17;0.5;0
1.002;1;0.172;0.172;0.5;0
1.002;1;0.174;0.174;0.5;0
1.002;1;0.176;0.176;0.5;0
1.0021;1;0.178;0.178;0.5;0
1.0021;1;0.18;0.18;0.5;0
1.0021;1;0.182;0.182;0.5;0
1.0022;1;0.184;0.184;0.5;0
1.0022;1;0.186;0.186;0.5;0
1.0022;1;0.188;0.188;0.5;0
1.0023;1;0.19;0.19;0.5;0
1.0023;1;0.192;0.192;0.5;0
1.0023;1;0.194;0.194;0.5;0
1.0024;1;0.196;0.196;0.5;0
1.0024;1;0.198;0.198;0.5;0
1.0024;1;0.2;0.2;0.5;0
1.0025;1;0.202;0.202;0.5;0
1.0025;1;0.204;0.204;0.5;0
1.0025;1;0.206;0.206;0.5;0
1.0026;1;0.208;0.208;0.5;0
1.0026;1;0.21;0.21;0.5;0
1.0026;1;0.212;0.212;0.5;0
1.0027;1;0.214;0.214;0.5;0
1.0027;1;0.216;0.216;0.5;0
1.0027;1;0.218;0.218;0.5;0
1.0028;1;0.22;0.22;0.5;0
1.0028;1;0.222;0.222;0.5;0
1.0029;1;0.224;0.224;0.5;0
1.0029;1;0.226;0.226;0.5;0
1.0029;1;0.228;0.228;0.5;0
1.003;1;0.23;0.23;0.5;0
1.003;1;0.232;0.232;0.5;0
1.003;1;0.234;0.234;0.5;0
1.0031;1;0.236;0.236;0.5;0
1.0031;1;0.238;0.238;0.5;0
1.0032;1;0.24;0.24;0.5;0
1.0032;1;0.242;0.242;0.5;0
1.0033;1;0.244;0.244;0.5;0
1.0033;1;0.246;0.246;0.5;0
1.0033;1;0.248;0.248;0.5;0
1.0034;1;0.25;0.25;0.5;0
1.0034;1;0.252;0.252;0.5;0
1.0035;1;0.254;0.254;0.5;0
1.0035;1;0.256;0.256;0.5;0
1.0035;1;0.258;0.258;0.5;0
1.0036;1;0.26;0.26;0.5;0
1.0036;1;0.262;0.262;0.5;0
1.0037;1;0.264;0.264;0.5;0
1.0037;1;0.266;0.266;0.5;0
1.0038;1;0.268;0.268;0.5;0
1.0038;1;0.27;0.27;0.5;0
1.0039;1;0.272;0.272;0.5;0
1.0039;1;0.274;0.274;0.5;0
1.004;1;0.276;0.276;0.5;0
1.004;1;0.278;0.278;0.5;0
1.004;1;0.28;0.28;0.5;0
1.0041;1;0.282;0.282;0.5;0
1.0041;1;0.284;0.284;0.5;0
1.0042;1;0.286;0.286;0.5;0
1.0042;1;0.288;0.288;0.5;0
1.0043;1;0.29;0.29;0.5;0
1.0043;1;0.292;0.292;0.5;0
1.0044;1;0.294;0.294;0.5;0
1.0044;1;0.296;0.296;0.5;0
1.0045;1;0.298;0.298;0.5;0
1.0046;1;0.3;0.3;0.5;0
1.0046;1;0.302;0.302;0.5;0
1.0047;1;0.304;0.304;0.5;0
1.0047;1;0.306;0.306;0.5;0
1.0048;1;0.308;0.308;0.5;0
1.0048;1;0.31;0.31;0.5;0
1.0049;1;0.312;0.312;0.5;0
1.0049;1;0.314;0.314;0.5;0
1.005;1;0.316;0.316;0.5;0
1.005;1;0.318;0.318;0.5;0
1.0051;1;0.32;0.32;0.5;0
1.0051;1;0.322;0.322;0.5;0
1.0052;1;0.324;0.324;0.5;0
1.0053;1;0.326;0.326;0.5;0
1.0053;1;0.328;0.328;0.5;0
1.0054;1;0.33;0.33;0.5;0
1.0054;1;0.332;0.332;0.5;0
1.0055;1;0.334;0.334;0.5;0
1.0056;1;0.336;0.336;0.5;0
1.0056;1;0.338;0.338;0.5;0
1.0057;1;0.34;0.34;0.5;0
1.0057;1;0.342;0.342;0.5;0
1.0058;1;0.344;0.344;0.5;0
1.0059;1;0.346;0.346;0.5;0
1.0059;1;0.348;0.348;0.5;0
1.006;1;0.35;0.35;0.5;0
1.0061;1;0.352;0.352;0.5;0
1.0061;1;0.354;0.354;0.5;0
1.0062;1;0.356;0.356;0.5;0
1.0063;1;0.358;0.358;0.5;0
1.0063;1;0.36;0.36;0.5;0
1.0064;1;0.362;0.362;0.5;0
1.0065;1;0.364;0.364;0.5;0
1.0065;1;0.366;0.366;0.5;0
1.0066;1;0.368;0.368;0.5;0
1.0067;1;0.37;0.37;0.5;0
1.0067;1;0.372;0.372;0.5;0
1.0068;1;0.374;0.374;0.5;0
1.0069;1;0.376;0.376;0.5;0
1.007;1;0.378;0.378;0.5;0
1.007;1;0.38;0.38;0.5;0
1.0071;1;0.382;0.382;0.5;0
1.0072;1;0.384;0.384;0.5;0
1.0073;1;0.386;0.386;0.5;0
1.0073;1;0.388;0.388;0.5;0
1.0074;1;0.39;0.39;0.5;0
1.0075;1;0.392;0.392;0.5;0
1.0076;1;0.394;0.394;0.5;0
1.0076;1;0.396;0.396;0.5;0
1.0077;1;0.398;0.398;0.5;0
1.0078;1;0.4;0.4;0.5;0
1.0079;1;0.402;0.402;0.5;0
1.008;1;0.404;0.404;0.5;0
1.008;1;0.406;0.406;0.5;0
1.0081;1;0.408;0.408;0.5;0
1.0082;1;0.41;0.41;0.5;0
1.0083;1;0.412;0.412;0.5;0
1.0084;1;0.414;0.414;0.5;0
1.0085;1;0.416;0.416;0.5;0
1.0086;1;0.418;0.418;0.5;0
1.0086;1;0.42;0.42;0.5;0
1.0087;1;0.422;0.422;0.5;0
1.0088;1;0.424;0.424;0.5;0
1.0089;1;0.426;0.426;0.5;0
1.009;1;0.428;0.428;0.5;0
1.0091;1;0.43;0.43;0.5;0
1.0092;1;0.432;0.432;0.5;0
1.0093;1;0.434;0.434;0.5;0
1.0094;1;0.436;0.436;0.5;0
1.0095;1;0.438;0.438;0.5;0
1.0096;1;0.44;0.44;0.5;0
1.0097;1;0.442;0.442;0.5;0
1.0098;1;0.444;0.444;0.5;0
1.0099;1;0.446;0.446;0.5;0
1.01;1;0.448;0.448;0.5;0
1.0101;1;0.45;0.45;0.5;0
1.0102;1;0.452;0.452;0.5;0
1.0103;1;0.454;0.454;0.5;0
1.0104;1;0.456;0.456;0.5;0
1.0105;1;0.458;0.458;0.5;0
1.0106;1;0.46;0.46;0.5;0
1.0107;1;0.462;0.462;0.5;0
1.0108;1;0.464;0.464;0.5;0
1.0109;1;0.466;0.466;0.5;0
1.011;1;0.468;0.468;0.5;0
1.0111;1;0.47;0.47;0.5;0
1.0112;1;0.472;0.472;0.5;0
1.0113;1;0.474;0.474;0.5;0
1.0114;1;0.476;0.476;0.5;0
1.0116;1;0.478;0.478;0.5;0
1.0117;1;0.48;0.48;0.5;0
1.0118;1;0.482;0.482;0.5;0
1.0119;1;0.484;0.484;0.5;0
1.012;1;0.486;0.486;0.5;0
1.0121;1;0.488;0.488;0.5;0
1.0122;1;0.49;0.49;0.5;0
1.0124;1;0.492;0.492;0.5;0
1.0125;1;0.494;0.494;0.5;0
1.0126;1;0.496;0.496;0.5;0
1.0127;1;0.498;0.498;0.5;0
1.0129;1;0.5;0.5;0.5;0
1.013;1;0.502;0.502;0.5;0
1.0131;1;0.504;0.504;0.5;0
1.0132;1;0.506;0.506;0.5;0
1.0134;1;0.508;0.508;0.5;0
1.0135;1;0.51;0.51;0.5;0
1.0136;1;0.512;0.512;0.5;0
1.0138;1;0.514;0.514;0.5;0
1.0139;1;0.516;0.516;0.5;0
1.014;1;0.518;0.518;0.5;0
1.0142;1;0.52;0.52;0.5;0
1.0143;1;0.522;0.522;0.5;0
1.0145;1;0.524;0.524;0.5;0
1.0146;1;0.526;0.526;0.5;0
1.0147;1;0.528;0.528;0.5;0
1.0149;1;0.53;0.53;0.5;0
1.015;1;0.532;0.532;0.5;0
1.0152;1;0.534;0.534;0.5;0
1.0153;1;0.536;0.536;0.5;0
1.0155;1;0.538;0.538;0.5;0
1.0156;1;0.54;0.54;0.5;0
1.0158;1;0.542;0.542;0.5;0
1.0159;1;0.544;0.544;0.5;0
1.0161;1;0.546;0.546;0.5;0
1.0162;1;0.548;0.548;0.5;0
1.0164;1;0.55;0.55;0.5;0
1.0165;1;0.552;0.552;0.5;0
1.0167;1;0.554;0.554;0.5;0
1.0169;1;0.556;0.556;0.5;0
1.017;1;0.558;0.558;0.5;0
1.0172;1;0.56;0.56;0.5;0
1.0173;1;0.562;0.562;0.5;0
1.0175;1;0.564;0.564;0.5;0
1.0177;1;0.566;0.566;0.5;0
1.0178;1;0.568;0.568;0.5;0
1.018;1;0.57;0.57;0.5;0
1.0182;1;0.572;0.572;0.5;0
1.0184;1;0.574;0.574;0.5;0
1.0185;1;0.576;0.576;0.5;0
1.0187;1;0.578;0.578;0.5;0
1.0189;1;0.58;0.58;0.5;0
1.0191;1;0.582;0.582;0.5;0
1.0193;1;0.584;0.584;0.5;0
1.0194;1;0.586;0.586;0.5;0
1.0196;1;0.588;0.588;0.5;0
1.0198;1;0.59;0.59;0.5;0
1.02;1;0.592;0.592;0.5;0
1.0202;1;0.594;0.594;0.5;0
1.0204;1;0.596;0.596;0.5;0
1.0206;1;0.598;0.598;0.5;0
1.0208;1;0.6;0.6;0.5;0
1.021;1;0.602;0.602;0.5;0
1.0212;1;0.604;0.604;0.5;0
1.0214;1;0.606;0.606;0.5;0
1.0216;1;0.608;0.608;0.5;0
1.0218;1;0.61;0.61;0.5;0
1.022;1;0.612;0.612;0.5;0
1.0222;1;0.614;0.614;0.5;0
1.0224;1;0.616;0.616;0.5;0
1.0226;1;0.618;0.618;0.5;0
1.0228;1;0.62;0.62;0.5;0
1.023;1;0.622;0.622;0.5;0
1.0232;1;0.624;0.624;0.5;0
1.0235;1;0.626;0.626;0.5;0
1.0237;1;0.628;0.628;0.5;0
1.0239;1;0.63;0.63;0.5;0
1.0241;1;0.632;0.632;0.5;0
1.0243;1;0.634;0.634;0.5;0
1.0246;1;0.636;0.636;0.5;0
1.0248;1;0.638;0.638;0.5;0
1.025;1;0.64;0.64;0.5;0
1.0253;1;0.642;0.642;0.5;0
1.0255;1;0.644;0.644;0.5;0
1.0257;1;0.646;0.646;0.5;0
1.026;1;0.648;0.648;0.5;0
1.0262;1;0.65;0.65;0.5;0
1.0265;1;0.652;0.652;0.5;0
1.0267;1;0.654;0.654;0.5;0
1.0269;1;0.656;0.656;0.5;0
1.0272;1;0.658;0.658;0.5;0
1.0275;1;0.66;0.66;0.5;0
1.0277;1;0.662;0.662;0.5;0
1.028;1;0.664;0.664;0.5;0
1.0282;1;0.666;0.666;0.5;0
1.0285;1;0.668;0.668;0.5;0
1.0288;1;0.67;0.67;0.5;0
1.029;1;0.672;0.672;0.5;0
1.0293;1;0.674;0.674;0.5;0
1.0296;1;0.676;0.676;0.5;0
1.0298;1;0.678;0.678;0.5;0
1.0301;1;0.68;0.68;0.5;0
1.0304;1;0.682;0.682;0.5;0
1.0307;1;0.684;0.684;0.5;0
1.031;1;0.686;0.686;0.5;0
1.0312;1;0.688;0.688;0.5;0
1.0315;1;0.69;0.69;0.5;0
1.0318;1;0.692;0.692;0.5;0
1.0321;1;0.694;0.694;0.5;0
1.0324;1;0.696;0.696;0.5;0
1.0327;1;0.698;0.698;0.5;0
1.033;1;0.7;0.7;0.5;0
1.0333;1;0.702;0.702;0.5;0
1.0336;1;0.704;0.704;0.5;0
1.0339;1;0.706;0.706;0.5;0
1.0342;1;0.708;0.708;0.5;0
1.0345;1;0.71;0.71;0.5;0
1.0348;1;0.712;0.712;0.5;0
1.0352;1;0.714;0.714;0.5;0
1.0355;1;0.716;0.716;0.5;0
1.0358;1;0.718;0.718;0.5;0
1.0361;1;0.72;0.72;0.5;0
1.0364;1;0.722;0.722;0.5;0
1.0368;1;0.724;0.724;0.5;0
1.0371;1;0.726;0.726;0.5;0
1.0375;1;0.728;0.728;0.5;0
1.0378;1;0.73;0.73;0.5;0
1.0382;1;0.732;0.732;0.5;0
1.0385;1;0.734;0.734;0.5;0
1.0388;1;0.736;0.736;0.5;0
1.0392;1;0.738;0.738;0.5;0
1.0395;1;0.74;0.74;0.5;0
1.0399;1;0.742;0.742;0.5;0
1.0402;1;0.744;0.744;0.5;0
1.0406;1;0.746;0.746;0.5;0
1.041;1;0.748;0.748;0.5;0
1.0413;1;0.75;0.75;0.5;0
1.0417;1;0.752;0.752;0.5;0
1.0421;1;0.754;0.754;0.5;0
1.0425;1;0.756;0.756;0.5;0
1.0428;1;0.758;0.758;0.5;0
1.0432;1;0.76;0.76;0.5;0
1.0436;1;0.762;0.762;0.5;0
1.044;1;0.764;0.764;0.5;0
1.0444;1;0.766;0.766;0.5;0
1.0448;1;0.768;0.768;0.5;0
1.0452;1;0.77;0.77;0.5;0
1.0456;1;0.772;0.772;0.5;0
1.046;1;0.774;0.774;0.5;0
1.0464;1;0.776;0.776;0.5;0
1.0468;1;0.778;0.778;0.5;0
1.0472;1;0.78;0.78;0.5;0
1.0477;1;0.782;0.782;0.5;0
1.0481;1;0.784;0.784;0.5;0
1.0485;1;0.786;0.786;0.5;0
1.049;1;0.788;0.788;0.5;0
1.0494;1;0.79;0.79;0.5;0
1.0498;1;0.792;0.792;0.5;0
1.0503;1;0.794;0.794;0.5;0
1.0507;1;0.796;0.796;0.5;0
1.0511;1;0.798;0.798;0.5;0
1.0516;1;0.8;0.8;0.5;0
1.0521;1;0.802;0.802;0.5;0
1.0525;1;0.804;0.804;0.5;0
1.053;1;0.806;0.806;0.5;0
1.0535;1;0.808;0.808;0.5;0
1.0539;1;0.81;0.81;0.5;0
1.0544;1;0.812;0.812;0.5;0
1.0549;1;0.814;0.814;0.5;0
1.0553;1;0.816;0.816;0.5;0
1.0558;1;0.818;0.818;0.5;0
1.0563;1;0.82;0.82;0.5;0
1.0568;1;0.822;0.822;0.5;0
1.0573;1;0.824;0.824;0.5;0
1.0578;1;0.826;0.826;0.5;0
1.0583;1;0.828;0.828;0.5;0
1.0588;1;0.83;0.83;0.5;0
1.0593;1;0.832;0.832;0.5;0
1.0598;1;0.834;0.834;0.5;0
1.0603;1;0.836;0.836;0.5;0
1.0609;1;0.838;0.838;0.5;0
1.0614;1;0.84;0.84;0.5;0
1.0619;1;0.842;0.842;0.5;0
1.0625;1;0.844;0.844;0.5;0
1.063;1;0.846;0.846;0.5;0
1.0636;1;0.848;0.848;0.5;0
1.0641;1;0.85;0.85;0.5;0
1.0646;1;0.852;0.852;0.5;0
1.0652;1;0.854;0.854;0.5;0
1.0658;1;0.856;0.856;0.5;0
1.0663;1;0.858;0.858;0.5;0
1.0669;1;0.86;0.86;0.5;0
1.0675;1;0.862;0.862;0.5;0
1.0681;1;0.864;0.864;0.5;0
1.0687;1;0.866;0.866;0.5;0
1.0692;1;0.868;0.868;0.5;0
1.0698;1;0.87;0.87;0.5;0
1.0704;1;0.872;0.872;0.5;0
1.071;1;0.874;0.874;0.5;0
1.0716;1;0.876;0.876;0.5;0
1.0723;1;0.878;0.878;0.5;0
1.0729;1;0.88;0.88;0.5;0
1.0735;1;0.882;0.882;0.5;0
1.0741;1;0.884;0.884;0.5;0
1.0747;1;0.886;0.886;0.5;0
1.0753;1;0.888;0.888;0.5;0
1.0759;1;0.89;0.89;0.5;0
1.0766;1;0.892;0.892;0.5;0
1.0772;1;0.894;0.894;0.5;0
1.0779;1;0.896;0.896;0.5;0
1.0785;1;0.898;0.898;0.5;0
1.0792;1;0.9;0.9;0.5;0
1.0799;1;0.902;0.902;0.5;0
1.0805;1;0.904;0.904;0.5;0
1.0812;1;0.906;0.906;0.5;0
1.0819;1;0.908;0.908;0.5;0
1.0825;1;0.91;0.91;0.5;0
1.0832;1;0.912;0.912;0.5;0
1.0839;1;0.914;0.914;0.5;0
1.0846;1;0.916;0.916;0.5;0
1.0853;1;0.918;0.918;0.5;0
1.086;1;0.92;0.92;0.5;0
1.0867;1;0.922;0.922;0.5;0
1.0875;1;0.924;0.924;0.5;0
1.0882;1;0.926;0.926;0.5;0
1.0889;1;0.928;0.928;0.5;0
1.0897;1;0.93;0.93;0.5;0
1.0904;1;0.932;0.932;0.5;0
1.0912;1;0.934;0.934;0.5;0
1.0919;1;0.936;0.936;0.5;0
1.0926;1;0.938;0.938;0.5;0
1.0934;1;0.94;0.94;0.5;0
1.0941;1;0.942;0.942;0.5;0
1.0949;1;0.944;0.944;0.5;0
1.0957;1;0.946;0.946;0.5;0
1.0965;1;0.948;0.948;0.5;0
1.0973;1;0.95;0.95;0.5;0
1.0981;1;0.952;0.952;0.5;0
1.0989;1;0.954;0.954;0.5;0
1.0997;1;0.956;0.956;0.5;0
1.1005;1;0.958;0.958;0.5;0
1.1013;1;0.96;0.96;0.5;0
1.1021;1;0.962;0.962;0.5;0
1.1029;1;0.964;0.964;0.5;0
1.1037;1;0.966;0.966;0.5;0
1.1046;1;0.968;0.968;0.5;0
1.1054;1;0.97;0.97;0.5;0
1.1062;1;0.972;0.972;0.5;0
1.1071;1;0.974;0.974;0.5;0
1.108;1;0.976;0.976;0.5;0
1.1088;1;0.978;0.978;0.5;0
1.1097;1;0.98;0.98;0.5;0
1.1106;1;0.982;0.982;0.5;0
1.1115;1;0.984;0.984;0.5;0
1.1124;1;0.986;0.986;0.5;0
1.1133;1;0.988;0.988;0.5;0
1.1142;1;0.99;0.99;0.5;0
1.115;1;0.992;0.992;0.5;0
1.1159;1;0.994;0.994;0.5;0
1.1168;1;0.996;0.996;0.5;0
1.1177;1;0.998;0.998;0.5;0
1.1186;1;1;1;0.5;0
1.1195;1;1.002;1.002;0.5;0
1.1205;1;1.004;1.004;0.5;0
1.1215;1;1.006;1.006;0.5;0
1.1224;1;1.008;1.008;0.5;0
1.1234;1;1.01;1.01;0.5;0
1.1243;1;1.012;1.012;0.5;0
1.1253;1;1.014;1.014;0.5;0
1.1263;1;1.016;1.016;0.5;0
1.1272;1;1.018;1.018;0.5;0
1.1282;1;1.02;1.02;0.5;0
1.1292;1;1.022;1.022;0.5;0
1.1302;1;1.024;1.024;0.5;0
1.1312;1;1.026;1.026;0.5;0
1.1322;1;1.028;1.028;0.5;0
1.1333;1;1.03;1.03;0.5;0
1.1343;1;1.032;1.032;0.5;0
1.1353;1;1.034;1.034;0.5;0
1.1363;1;1.036;1.036;0.5;0
1.1373;1;1.038;1.038;0.5;0
1.1384;1;1.04;1.04;0.5;0
1.1394;1;1.042;1.042;0.5;0
1.1405;1;1.044;1.044;0.5;0
1.1416;1;1.046;1.046;0.5;0
1.1426;1;1.048;1.048;0.5;0
1.1437;1;1.05;1.05;0.5;0
1.1448;1;1.052;1.052;0.5;0
1.1459;1;1.054;1.054;0.5;0
1.147;1;1.056;1.056;0.5;0
1.1481;1;1.058;1.058;0.5;0
1.1492;1;1.06;1.06;0.5;0
1.1503;1;1.062;1.062;0.5;0
1.1514;1;1.064;1.064;0.5;0
1.1525;1;1.066;1.066;0.5;0
1.1536;1;1.068;1.068;0.5;0
1.1548;1;1.07;1.07;0.5;0
1.1559;1;1.072;1.072;0.5;0
1.1571;1;1.074;1.074;0.5;0
1.1583;1;1.076;1.076;0.5;0
1.1594;1;1.078;1.078;0.5;0
1.1606;1;1.08;1.08;0.5;0
1.1618;1;1.082;1.082;0.5;0
1.1629;1;1.084;1.084;0.5;0
1.1641;1;1.086;1.086;0.5;0
1.1653;1;1.088;1.088;0.5;0
1.1665;1;1.09;1.09;0.5;0
1.1677;1;1.092;1.092;0.5;0
1.169;1;1.094;1.094;0.5;0
1.1702;1;1.096;1.096;0.5;0
1.1714;1;1.098;1.098;0.5;0
1.1726;1;1.1;1.1;0.5;0
1.1738;1;1.102;1.102;0.5;0
1.1751;1;1.104;1.104;0.5;0
1.1764;1;1.106;1.106;0.5;0
1.1777;1;1.108;1.108;0.5;0
1.179;1;1.11;1.11;0.5;0
1.1803;1;1.112;1.112;0.5;0
1.1815;1;1.114;1.114;0.5;0
1.1828;1;1.116;1.116;0.5;0
1.1841;1;1.118;1.118;0.5;0
1.1854;1;1.12;1.12;0.5;0
1.1867;1;1.122;1.122;0.5;0
1.188;1;1.124;1.124;0.5;0
1.1893;1;1.126;1.126;0.5;0
1.1907;1;1.128;1.128;0.5;0
1.192;1;1.13;1.13;0.5;0
1.1934;1;1.132;1.132;0.5;0
1.1947;1;1.134;1.134;0.5;0
1.1961;1;1.136;1.136;0.5;0
1.1974;1;1.138;1.138;0.5;0
1.1988;1;1.14;1.14;0.5;0
1.2002;1;1.142;1.142;0.5;0
1.2015;1;1.144;1.144;0.5;0
1.2029;1;1.146;1.146;0.5;0
1.2044;1;1.148;1.148;0.5;0
1.2058;1;1.15;1.15;0.5;0
1.2072;1;1.152;1.152;0.5;0
1.2087;1;1.154;1.154;0.5;0
1.2101;1;1.156;1.156;0.5;0
1.2115;1;1.158;1.158;0.5;0
1.213;1;1.16;1.16;0.5;0
1.2144;1;1.162;1.162;0.5;0
1.2158;1;1.164;1.164;0.5;0
1.2173;1;1.166;1.166;0.5;0
1.2188;1;1.168;1.168;0.5;0
1.2202;1;1.17;1.17;0.5;0
1.2217;1;1.172;1.172;0.5;0
1.2232;1;1.174;1.174;0.5;0
1.2247;1;1.176;1.176;0.5;0
1.2262;1;1.178;1.178;0.5;0
1.2277;1;1.18;1.18;0.5;0
1.2292;1;1.182;1.182;0.5;0
1.2308;1;1.184;1.184;0.5;0
1.2323;1;1.186;1.186;0.5;0
1.2339;1;1.188;1.188;0.5;0
1.2354;1;1.19;1.19;0.5;0
1.237;1;1.192;1.192;0.5;0
1.2386;1;1.194;1.194;0.5;0
1.2401;1;1.196;1.196;0.5;0
1.2417;1;1.198;1.198;0.5;0
1.2433;1;1.2;1.2;0.5;0
1.2449;1;1.202;1.202;0.5;0
1.2466;1;1.204;1.204;0.5;0
1.2482;1;1.206;1.206;0.5;0
1.2498;1;1.208;1.208;0.5;0
1.2514;1;1.21;1.21;0.5;0
1.253;1;1.212;1.212;0.5;0
1.2546;1;1.214;1.214;0.5;0
1.2563;1;1.216;1.216;0.5;0
1.258;1;1.218;1.218;0.5;0
1.2596;1;1.22;1.22;0.5;0
1.2613;1;1.222;1.222;0.5;0
1.2629;1;1.224;1.224;0.5;0
1.2646;1;1.226;1.226;0.5;0
1.2663;1;1.228;1.228;0.5;0
1.268;1;1.23;1.23;0.5;0
1.2697;1;1.232;1.232;0.5;0
1.2714;1;1.234;1.234;0.5;0
1.2732;1;1.236;1.236;0.5;0
1.2749;1;1.238;1.238;0.5;0
1.2766;1;1.24;1.24;0.5;0
1.2784;1;1.242;1.242;0.5;0
1.2801;1;1.244;1.244;0.5;0
1.2818;1;1.246;1.246;0.5;0
1.2836;1;1.248;1.248;0.5;0
1.2854;1;1.25;1.25;0.5;0
1.2872;1;1.252;1.252;0.5;0
1.289;1;1.254;1.254;0.5;0
1.2909;1;1.256;1.256;0.5;0
1.2927;1;1.258;1.258;0.5;0
1.2945;1;1.26;1.26;0.5;0
1.2963;1;1.262;1.262;0.5;0
1.2981;1;1.264;1.264;0.5;0
1.3;1;1.266;1.266;0.5;0
1.3018;1;1.268;1.268;0.5;0
1.3036;1;1.27;1.27;0.5;0
1.3054;1;1.272;1.272;0.5;0
1.3073;1;1.274;1.274;0.5;0
1.3092;1;1.276;1.276;0.5;0
1.3111;1;1.278;1.278;0.5;0
1.313;1;1.28;1.28;0.5;0
1.3149;1;1.282;1.282;0.5;0
1.3168;1;1.284;1.284;0.5;0
1.3187;1;1.286;1.286;0.5;0
1.3206;1;1.288;1.288;0.5;0
1.3226;1;1.29;1.29;0.5;0
1.3245;1;1.292;1.292;0.5;0
1.3265;1;1.294;1.294;0.5;0
1.3284;1;1.296;1.296;0.5;0
1.3304;1;1.298;1.298;0.5;0
1.3324;1;1.3;1.3;0.5;0
1.3343;1;1.302;1.302;0.5;0
1.3363;1;1.304;1.304;0.5;0
1.3383;1;1.306;1.306;0.5;0
1.3403;1;1.308;1.308;0.5;0
1.3423;1;1.31;1.31;0.5;0
1.3443;1;1.312;1.312;0.5;0
1.3463;1;1.314;1.314;0.5;0
1.3483;1;1.316;1.316;0.5;0
1.3504;1;1.318;1.318;0.5;0
1.3524;1;1.32;1.32;0.5;0
1.3545;1;1.322;1.322;0.5;0
1.3566;1;1.324;1.324;0.5;0
1.3587;1;1.326;1.326;0.5;0
1.3607;1;1.328;1.328;0.5;0
1.3628;1;1.33;1.33;0.5;0
1.3649;1;1.332;1.332;0.5;0
1.367;1;1.334;1.334;0.5;0
1.3691;1;1.336;1.336;0.5;0
1.3712;1;1.338;1.338;0.5;0
1.3732;1;1.34;1.34;0.5;0
1.3754;1;1.342;1.342;0.5;0
1.3776;1;1.344;1.344;0.5;0
1.3798;1;1.346;1.346;0.5;0
1.382;1;1.348;1.348;0.5;0
1.3841;1;1.35;1.35;0.5;0
1.3863;1;1.352;1.352;0.5;0
1.3885;1;1.354;1.354;0.5;0
1.3907;1;1.356;1.356;0.5;0
1.3928;1;1.358;1.358;0.5;0
1.3951;1;1.36;1.36;0.5;0
1.3973;1;1.362;1.362;0.5;0
1.3995;1;1.364;1.364;0.5;0
1.4017;1;1.366;1.366;0.5;0
1.404;1;1.368;1.368;0.5;0
1.4062;1;1.37;1.37;0.5;0
1.4085;1;1.372;1.372;0.5;0
1.4107;1;1.374;1.374;0.5;0
1.413;1;1.376;1.376;0.5;0
1.4153;1;1.378;1.378;0.5;0
1.4176;1;1.38;1.38;0.5;0
1.4199;1;1.382;1.382;0.5;0
1.4222;1;1.384;1.384;0.5;0
1.4245;1;1.386;1.386;0.5;0
1.4268;1;1.388;1.388;0.5;0
1.4291;1;1.39;1.39;0.5;0
1.4314;1;1.392;1.392;0.5;0
1.4337;1;1.394;1.394;0.5;0
1.4361;1;1.396;1.396;0.5;0
1.4384;1;1.398;1.398;0.5;0
1.4409;1;1.4;1.4;0.5;0
1.4433;1;1.402;1.402;0.5;0
1.4457;1;1.404;1.404;0.5;0
1.4481;1;1.406;1.406;0.5;0
1.4505;1;1.408;1.408;0.5;0
1.4529;1;1.41;1.41;0.5;0
1.4554;1;1.412;1.412;0.5;0
1.4578;1;1.414;1.414;0.5;0
1.4602;1;1.416;1.416;0.5;0
1.4626;1;1.418;1.418;0.5;0
1.465;1;1.42;1.42;0.5;0
1.4675;1;1.422;1.422;0.5;0
1.4699;1;1.424;1.424;0.5;0
1.4724;1;1.426;1.426;0.5;0
1.4749;1;1.428;1.428;0.5;0
1.4774;1;1.43;1.43;0.5;0
1.4799;1;1.432;1.432;0.5;0
1.4824;1;1.434;1.434;0.5;0
1.485;1;1.436;1.436;0.5;0
1.4875;1;1.438;1.438;0.5;0
1.49;1;1.44;1.44;0.5;0
1.4926;1;1.442;1.442;0.5;0
1.4951;1;1.444;1.444;0.5;0
1.4976;1;1.446;1.446;0.5;0
1.5002;1;1.448;1.448;0.5;0
1.5027;1;1.45;1.45;0.5;0
1.5052;1;1.452;1.452;0.5;0
1.5078;1;1.454;1.454;0.5;0
1.5104;1;1.456;1.456;0.5;0
1.513;1;1.458;1.458;0.5;0
1.5156;1;1.46;1.46;0.5;0
1.5183;1;1.462;1.462;0.5;0
1.5209;1;1.464;1.464;0.5;0
1.5235;1;1.466;1.466;0.5;0
1.5261;1;1.468;1.468;0.5;0
1.5288;1;1.47;1.47;0.5;0
1.5314;1;1.472;1.472;0.5;0
1.534;1;1.474;1.474;0.5;0
1.5367;1;1.476;1.476;0.5;0
1.5394;1;1.478;1.478;0.5;0
1.542;1;1.48;1.48;0.5;0
1.5447;1;1.482;1.482;0.5;0
1.5474;1;1.484;1.484;0.5;0
1.5501;1;1.486;1.486;0.5;0
1.5528;1;1.488;1.488;0.5;0
1.5555;1;1.49;1.49;0.5;0
1.5583;1;1.492;1.492;0.5;0
1.561;1;1.494;1.494;0.5;0
1.5638;1;1.496;1.496;0.5;0
1.5665;1;1.498;1.498;0.5;0
1.5693;1;1.5;1.5;0.5;0
1.5721;1;1.502;1.502;0.5;0
1.5749;1;1.504;1.504;0.5;0
1.5776;1;1.506;1.506;0.5;0
1.5804;1;1.508;1.508;0.5;0
1.5832;1;1.51;1.51;0.5;0
1.586;1;1.512;1.512;0.5;0
1.5887;1;1.514;1.514;0.5;0
1.5916;1;1.516;1.516;0.5;0
1.5944;1;1.518;1.518;0.5;0
1.5972;1;1.52;1.52;0.5;0
1.6;1;1.522;1.522;0.5;0
1.6029;1;1.524;1.524;0.5;0
1.6057;1;1.526;1.526;0.5;0
1.6086;1;1.528;1.528;0.5;0
1.6114;1;1.53;1.53;0.5;0
1.6143;1;1.532;1.532;0.5;0
1.6171;1;1.534;1.534;0.5;0
1.62;1;1.536;1.536;0.5;0
1.6228;1;1.538;1.538;0.5;0
1.6257;1;1.54;1.54;0.5;0
1.6286;1;1.542;1.542;0.5;0
1.6315;1;1.544;1.544;0.5;0
1.6345;1;1.546;1.546;0.5;0
1.6374;1;1.548;1.548;0.5;0
1.6403;1;1.55;1.55;0.5;0
1.6433;1;1.552;1.552;0.5;0
1.6462;1;1.554;1.554;0.5;0
1.6491;1;1.556;1.556;0.5;0
1.6521;1;1.558;1.558;0.5;0
1.655;1;1.56;1.56;0.5;0
1.658;1;1.562;1.562;0.5;0
1.661;1;1.564;1.564;0.5;0
1.6639;1;1.566;1.566;0.5;0
1.6669;1;1.568;1.568;0.5;0
1.6699;1;1.57;1.57;0.5;0
1.6728;1;1.572;1.572;0.5;0
1.6758;1;1.574;1.574;0.5;0
1.6788;1;1.576;1.576;0.5;0
1.6818;1;1.578;1.578;0.5;0
1.6849;1;1.58;1.58;0.5;0
1.6879;1;1.582;1.582;0.5;0
1.6909;1;1.584;1.584;0.5;0
1.6939;1;1.586;1.586;0.5;0
1.6969;1;1.588;1.588;0.5;0
1.7;1;1.59;1.59;0.5;0
1.703;1;1.592;1.592;0.5;0
1.7061;1;1.594;1.594;0.5;0
1.7092;1;1.596;1.596;0.5;0
1.7123;1;1.598;1.598;0.5;0
1.7153;1;1.6;1.6;0.5;0
1.7184;1;1.602;1.602;0.5;0
1.7215;1;1.604;1.604;0.5;0
1.7245;1;1.606;1.606;0.5;0
1.7276;1;1.608;1.608;0.5;0
1.7307;1;1.61;1.61;0.5;0
1.7337;1;1.612;1.612;0.5;0
1.7368;1;1.614;1.614;0.5;0
1.7398;1;1.616;1.616;0.5;0
1.7429;1;1.618;1.618;0.5;0
1.746;1;1.62;1.62;0.5;0
1.7491;1;1.622;1.622;0.5;0
1.7522;1;1.624;1.624;0.5;0
1.7553;1;1.626;1.626;0.5;0
1.7584;1;1.628;1.628;0.5;0
1.7615;1;1.63;1.63;0.5;0
1.7645;1;1.632;1.632;0.5;0
1.7676;1;1.634;1.634;0.5;0
1.7707;1;1.636;1.636;0.5;0
1.7738;1;1.638;1.638;0.5;0
1.777;1;1.64;1.64;0.5;0
1.7801;1;1.642;1.642;0.5;0
1.7832;1;1.644;1.644;0.5;0
1.7863;1;1.646;1.646;0.5;0
1.7895;1;1.648;1.648;0.5;0
1.7926;1;1.65;1.65;0.5;0
1.7958;1;1.652;1.652;0.5;0
1.7989;1;1.654;1.654;0.5;0
1.8021;1;1.656;1.656;0.5;0
1.8052;1;1.658;1.658;0.5;0
1.8084;1;1.66;1.66;0.5;0
1.8116;1;1.662;1.662;0.5;0
1.8148;1;1.664;1.664;0.5;0
1.818;1;1.666;1.666;0.5;0
1.8211;1;1.668;1.668;0.5;0
1.8243;1;1.67;1.67;0.5;0
1.8274;1;1.672;1.672;0.5;0
1.8305;1;1.674;1.674;0.5;0
1.8336;1;1.676;1.676;0.5;0
1.8368;1;1.678;1.678;0.5;0
1.8399;1;1.68;1.68;0.5;0
1.843;1;1.682;1.682;0.5;0
1.8461;1;1.684;1.684;0.5;0
1.8493;1;1.686;1.686;0.5;0
1.8524;1;1.688;1.688;0.5;0
1.8555;1;1.69;1.69;0.5;0
1.8587;1;1.692;1.692;0.5;0
1.8619;1;1.694;1.694;0.5;0
1.865;1;1.696;1.696;0.5;0
1.8681;1;1.698;1.698;0.5;0
1.8712;1;1.7;1.7;0.5;0
1.8744;1;1.702;1.702;0.5;0
1.8776;1;1.704;1.704;0.5;0
1.8807;1;1.706;1.706;0.5;0
1.8839;1;1.708;1.708;0.5;0
1.887;1;1.71;1.71;0.5;0
1.8902;1;1.712;1.712;0.5;0
1.8934;1;1.714;1.714;0.5;0
1.8965;1;1.716;1.716;0.5;0
1.8997;1;1.718;1.718;0.5;0
1.9028;1;1.72;1.72;0.5;0
1.906;1;1.722;1.722;0.5;0
1.9091;1;1.724;1.724;0.5;0
1.9122;1;1.726;1.726;0.5;0
1.9153;1;1.728;1.728;0.5;0
1.9184;1;1.73;1.73;0.5;0
1.9214;1;1.732;1.732;0.5;0
1.9245;1;1.734;1.734;0.5;0
1.9275;1;1.736;1.736;0.5;0
1.9306;1;1.738;1.738;0.5;0
1.9336;1;1.74;1.74;0.5;0
1.9367;1;1.742;1.742;0.5;0
1.9397;1;1.744;1.744;0.5;0
1.9427;1;1.746;1.746;0.5;0
1.9457;1;1.748;1.748;0.5;0
1.9487;1;1.75;1.75;0.5;0
1.9517;1;1.752;1.752;0.5;0
1.9547;1;1.754;1.754;0.5;0
1.9577;1;1.756;1.756;0.5;0
1.9607;1;1.758;1.758;0.5;0
1.9638;1;1.76;1.76;0.5;0
1.9668;1;1.762;1.762;0.5;0
1.9697;1;1.764;1.764;0.5;0
1.9728;1;1.766;1.766;0.5;0
1.9758;1;1.768;1.768;0.5;0
1.9788;1;1.77;1.77;0.5;0
1.9818;1;1.772;1.772;0.5;0
1.9848;1;1.774;1.774;0.5;0
1.9878;1;1.776;1.776;0.5;0
1.9909;1;1.778;1.778;0.5;0
1.9937;1;1.78;1.78;0.5;0
1.9966;1;1.782;1.782;0.5;0
1.9994;1;1.784;1.784;0.5;0
2.0023;1;1.786;1.786;0.5;0
2.0051;1;1.788;1.788;0.5;0
2.0079;1;1.79;1.79;0.5;0
2.0108;1;1.792;1.792;0.5;0
2.0136;1;1.794;1.794;0.5;0
2.0164;1;1.796;1.796;0.5;0
2.0191;1;1.798;1.798;0.5;0
2.0218;1;1.8;1.8;0.5;0
2.0246;1;1.802;1.802;0.5;0
2.0273;1;1.804;1.804;0.5;0
2.03;1;1.806;1.806;0.5;0
2.0328;1;1.808;1.808;0.5;0
2.0355;1;1.81;1.81;0.5;0
2.0382;1;1.812;1.812;0.5;0
2.041;1;1.814;1.814;0.5;0
2.0437;1;1.816;1.816;0.5;0
2.0465;1;1.818;1.818;0.5;0
2.0491;1;1.82;1.82;0.5;0
2.0516;1;1.822;1.822;0.5;0
2.0541;1;1.824;1.824;0.5;0
2.0566;1;1.826;1.826;0.5;0
2.0592;1;1.828;1.828;0.5;0
2.0617;1;1.83;1.83;0.5;0
2.0643;1;1.832;1.832;0.5;0
2.0668;1;1.834;1.834;0.5;0
2.0694;1;1.836;1.836;0.5;0
2.072;1;1.838;1.838;0.5;0
2.0746;1;1.84;1.84;0.5;0
2.0772;1;1.842;1.842;0.5;0
2.0796;1;1.844;1.844;0.5;0
2.0819;1;1.846;1.846;0.5;0
2.0842;1;1.848;1.848;0.5;0
2.0864;1;1.85;1.85;0.5;0
2.0887;1;1.852;1.852;0.5;0
2.091;1;1.854;1.854;0.5;0
2.0934;1;1.856;1.856;0.5;0
2.0958;1;1.858;1.858;0.5;0
2.0982;1;1.86;1.86;0.5;0
2.1006;1;1.862;1.862;0.5;0
2.103;1;1.864;1.864;0.5;0
2.1052;1;1.866;1.866;0.5;0
2.1073;1;1.868;1.868;0.5;0
2.1094;1;1.87;1.87;0.5;0
2.1115;1;1.872;1.872;0.5;0
2.1137;1;1.874;1.874;0.5;0
2.1158;1;1.876;1.876;0.5;0
2.118;1;1.878;1.878;0.5;0
2.1201;1;1.88;1.88;0.5;0
2.1222;1;1.882;1.882;0.5;0
2.1241;1;1.884;1.884;0.5;0
2.1261;1;1.886;1.886;0.5;0
2.128;1;1.888;1.888;0.5;0
2.1299;1;1.89;1.89;0.5;0
2.1318;1;1.892;1.892;0.5;0
2.1337;1;1.894;1.894;0.5;0
2.1356;1;1.896;1.896;0.5;0
2.1374;1;1.898;1.898;0.5;0
2.1392;1;1.9;1.9;0.5;0
2.141;1;1.902;1.902;0.5;0
2.1425;1;1.904;1.904;0.5;0
2.1441;1;1.906;1.906;0.5;0
2.1457;1;1.908;1.908;0.5;0
2.1472;1;1.91;1.91;0.5;0
2.1488;1;1.912;1.912;0.5;0
2.1504;1;1.914;1.914;0.5;0
2.1519;1;1.916;1.916;0.5;0
2.1535;1;1.918;1.918;0.5;0
2.1548;1;1.92;1.92;0.5;0
2.1562;1;1.922;1.922;0.5;0
2.1577;1;1.924;1.924;0.5;0
2.1591;1;1.926;1.926;0.5;0
2.1606;1;1.928;1.928;0.5;0
2.162;1;1.93;1.93;0.5;0
2.1635;1;1.932;1.932;0.5;0
2.1649;1;1.934;1.934;0.5;0
2.166;1;1.936;1.936;0.5;0
2.1671;1;1.938;1.938;0.5;0
2.1683;1;1.94;1.94;0.5;0
2.1695;1;1.942;1.942;0.5;0
2.1707;1;1.944;1.944;0.5;0
2.1719;1;1.946;1.946;0.5;0
2.1731;1;1.948;1.948;0.5;0
2.1738;1;1.95;1.95;0.5;0
2.1745;1;1.952;1.952;0.5;0
2.1753;1;1.954;1.954;0.5;0
2.176;1;1.956;1.956;0.5;0
2.1768;1;1.958;1.958;0.5;0
2.1775;1;1.96;1.96;0.5;0
2.1782;1;1.962;1.962;0.5;0
2.179;1;1.964;1.964;0.5;0
2.1797;1;1.966;1.966;0.5;0
2.1804;1;1.968;1.968;0.5;0
2.1809;1;1.97;1.97;0.5;0
2.1815;1;1.972;1.972;0.5;0
2.1821;1;1.974;1.974;0.5;0
2.1827;1;1.976;1.976;0.5;0
2.1833;1;1.978;1.978;0.5;0
2.1838;1;1.98;1.98;0.5;0
2.1844;1;1.982;1.982;0.5;0
2.1848;1;1.984;1.984;0.5;0
2.185;1;1.986;1.986;0.5;0
2.1852;1;1.988;1.988;0.5;0
2.1853;1;1.99;1.99;0.5;0
2.1854;1;1.992;1.992;0.5;0
2.1856;1;1.994;1.994;0.5;0
2.1857;1;1.996;1.996;0.5;0
2.1859;1;1.998;1.998;0.5;0
2.186;1;2;2;0.5;0


==> local_pod/Strip/eig_p.csv <==
N;p
1;59.39354722732229
2;2.247331216873558
3;0.17824775726375455
4;0.04996730784804652
5;0.005080770763716153
6;0.001799835940659638
7;0.0007542189722717557
8;0.0003327037640154782
9;8.92145008148373e-05
10;4.335429459785042e-05
11;3.254380627780373e-05
12;8.112839062902088e-06
13;4.807426945642124e-06
14;3.2876792809678267e-06
15;1.8089798187019386e-06
16;1.1620462914375772e-06
17;4.689438855545312e-07
18;2.6518581206629045e-07
19;1.430391506428085e-07
20;7.890828207520366e-08
21;5.9048810608949834e-08
22;4.011092253679385e-08
23;3.031063063094769e-08
24;2.331888640561667e-08
25;1.1010290929974462e-08
26;8.521580184685754e-09
27;4.085560880465319e-09
28;2.327296601487654e-09
29;1.6754580686306825e-09
30;9.611834517201095e-10


==> local_pod/Strip/eig_y.csv <==
N;y
1;511.79924716295704
2;93.96440418521675
3;33.26320760505977
4;9.511379448729661
5;4.340161917484673
6;1.7116375894560139
7;1.1728925398905068
8;0.5986375420279106
9;0.28332470559593237
10;0.21242957946859095
11;0.10057962038523252
12;0.05970778215345291
13;0.04240900429011422
14;0.031208756728065612
15;0.02274540494720357
16;0.01661098574950742
17;0.012147544499875965
18;0.008566057222086296
19;0.005805953268734865
20;0.004470000759736064
21;0.0034160639273650628
22;0.002017237563191273
23;0.0011217689513441046
24;0.0007461074374835843
25;0.0004915220293186395
26;0.00031721247253861196
27;0.00027421062826325256
28;0.00011009340948706252
29;6.183181283416299e-05
30;4.1619820409144065e-05


==> local_pod/Strip/relative_error_p.csv <==
N; p
1;1.1761723287150354
2;0.0862717058299364
3;0.03160000864402552
4;0.01793189687762927
5;0.010701858385705962
6;0.006898236955216223
7;0.0050504189582310025
8;0.004150279596056107
9;0.0034479520073055743
10;0.0030802170509433595
11;0.0023211221025718244
12;0.002128224117190043
13;0.0016481755783484577
14;0.0014599164283484144
15;0.001170203429938984
16;0.0008324531642478216
17;0.0007941412926222061
18;0.0006443018104148429
19;0.000564927963626005
20;0.00043237789679293983
21;0.0003780222383158292
22;0.00033968668250074083
23;0.00020275113227306583
24;0.00014830546507791742
25;0.00011407256949463617
26;9.136466260444514e-05
27;6.821613903653383e-05
28;5.391603082702454e-05
29;3.365760399631658e-05
30;2.4392639051471476e-05


==> local_pod/Strip/relative_error_y.csv <==
N;y
1;3.10088941391883
2;0.621492077819734
3;0.309390429532193
4;0.193313468180144
5;0.140380736670764
6;0.10161631337347
7;0.076311185088367
8;0.066898945647637
9;0.050043094732768
10;0.040568696193908
11;0.033466126951239
12;0.029005833033251
13;0.025706266128252
14;0.022218526061158
15;0.019773010998174
16;0.016607557219433
17;0.014704369486306
18;0.011856177782466
19;0.01034110832222
20;0.008619808402649
21;0.007391584839611
22;0.006244764510293
23;0.004817821188153
24;0.003460886701095
25;0.002715638559622
26;0.002008841304405
27;0.00156561908741
28;0.001106588636908
29;0.000668799327012
30;0.00026824016642


==> local_pod/Strip/speed_up.csv <==
1,40.96862938333895
2,11.773639830635977
3,11.9623596289299
4,11.279619047135366
5,10.131867181591582
6,12.684842456783183
7,10.544393576179363
8,11.603652623733117
9,10.947710387627357
10,11.07860721237408
11,9.756775408880976
12,9.806561257585344
13,10.630626902146323
14,9.353389915065094
15,9.603466914673822
16,9.400386578685703
17,9.486524495235352
18,9.350859220802244
19,9.252215776690381
20,8.83129394654502
21,8.67378551551266
22,9.058714913490268
23,8.266430222681496
24,9.688349083429841
25,8.73652873654448
26,9.16634158796322
27,9.187902108258395
28,8.647799734218955
29,8.075454663239285
30,8.899153733878425


==> local_pod/dolfin/eig_p.csv <==
N;p
1;153.32840549601966
2;6.5097583018931315
3;1.7213383305744847
4;0.43118081269930303
5;0.07494601458675143
6;0.06578753459272622
7;0.025742600832379964
8;0.008030378465852727
9;0.0036986343091941353
10;0.0026074414200261934
11;0.00079537842105498
12;0.0004936043358245553
13;0.00037657478634518245
14;0.00019348365162590652
15;0.00017759012839502412
16;5.407941405665795e-05
17;2.285684973667168e-05
18;5.1398397533984655e-06
19;2.050572155395776e-06
20;3.3255842209109993e-07
21;2.0092658344287274e-07
22;2.5994200123830223e-08
23;1.5620059817844443e-08
24;5.341946132039442e-09
25;1.8715119605366453e-09
26;1.2319390553447271e-09
27;3.123136247616857e-10
28;1.6609269099144543e-10
29;9.87088277372071e-11
30;6.721653733922381e-11


==> local_pod/dolfin/eig_y.csv <==
N;y
1;843.1994645378272
2;68.80048679282497
3;32.99848965005865
4;5.554234972713052
5;2.1412111480327387
6;0.9286635683674651
7;0.41834119195141467
8;0.2384397648570655
9;0.11257052150058121
10;0.08412708975277429
11;0.055037551092404526
12;0.039372429794934875
13;0.026058475768582636
14;0.018784996476164415
15;0.012979231647179278
16;0.008425492607765872
17;0.006382179622355752
18;0.004713713407522179
19;0.003663253298224612
20;0.002650757731818102
21;0.0021857383510684963
22;0.0013674212093077748
23;0.001096528293311095
24;0.0008141158598093696
25;0.0005365573805142775
26;0.00045286977619886934
27;0.0003152813723070528
28;0.0002570263883025562
29;0.0001761751258764138
30;0.00013603388182187952


==> local_pod/dolfin/relative_error_p.csv <==
N;p
1;0.22978883843405906
2;0.055833936920409465
3;0.015506121789465808
4;0.008681211455919538
5;0.004583581560479467
6;0.002913835090534476
7;0.002244311863685059
8;0.0014204113651041092
9;0.0010544456395084948
10;0.0008644361106209298
11;0.000789311968157763
12;0.0006957571385902324
13;0.000577729166125506
14;0.0005540964201895983
15;0.0004236792198380582
16;0.00036568099219215765
17;0.00029617762594284097
18;0.000234312445454707
19;0.00019839806084563728
20;0.00022229738913529334
21;0.00018432601926421109
22;0.00016961632174331811
23;0.00014562492260387875
24;0.00012542430875694746
25;0.00011232689100296587
26;0.00010555961554916661
27;9.216227947650932e-05
28;8.117018832474024e-05
29;6.683562194723263e-05
30;6.281262261929146e-05


==> local_pod/dolfin/relative_error_y.csv <==
N;y
1;0.7342597968012283
2;0.3024846850610475
3;0.13038818960793072
4;0.09003601909822334
5;0.0595076465492165
6;0.04464666534532184
7;0.03732040219093113
8;0.027932534895713124
9;0.023990023401539867
10;0.02085502759940875
11;0.017988917237349897
12;0.015810524264831864
13;0.014012768685984328
14;0.012508217276556795
15;0.010446822339289206
16;0.009060913273771625
17;0.007815792458530346
18;0.0069932275833566315
19;0.006100920091816635
20;0.005634823087872787
21;0.005221396756692501
22;0.004477671713877937
23;0.004008235257714947
24;0.003759467203732433
25;0.0034501820562538475
26;0.0032209596473047396
27;0.0029035721866793483
28;0.0025508849973179663
29;0.0023524880580844047
30;0.0021365201474805844


==> local_pod/dolfin/speed_up.csv <==
1,20.868037832658445
2,4.91740872428607
3,4.277261445890174
4,6.2590784862183115
5,5.757316233692644
6,4.799037990951969
7,4.200845370206598
8,3.6766534941933955
9,4.303989890802676
10,4.193027765261989
11,3.489080771622211
12,4.0506837294788705
13,4.139430599920402
14,4.7357571111738785
15,3.508704865270474
16,4.183915762539551
17,4.730829514057859
18,4.998193510680655
19,4.246267234628472
20,3.4884469792222474
21,3.494519533439232
22,3.6389616704628818
23,3.4469619356635364
24,3.808379680462695
25,3.45952388105322
26,3.0236123084587185
27,3.3486949213574513
28,3.1650910225890243
29,2.8745000156649416
30,2.7560377330705506

